SPADE-KD: Peer-to-Peer Collaborative Learning under Heterogeneous Settings

Peer-to-peer collaborative learning is an emerging distributed deep learning paradigm that eliminates the need for a central aggregator and disseminator, avoiding the single-point-of-failure and bottleneck issues they can bring. Many such approaches use parameter averaging, requiring clients to have homogeneous model architectures, whereas others use knowledge distillation as an alternative while leaning on shared public data or centralized control infrastructure. Many of these approaches also make a one-size-fits-all assumption, i.e., jointly training a single, globally optimal solution for all clients, when in reality, clients' underlying data distributions might differ such that a globally optimal solution may not be locally optimal for all clients. To enable collaborative learning in environments with both model architecture and data distribution heterogeneity, we present SPADE-KD -- a fully decentralized model distillation framework that optimizes collaboration towards personalized rather than global performance. SPADE-KD leverages two mechanisms -- adaptive distillation and utility-driven peer selection. Adaptive distillation modulates the strength of each incoming model transfer by the performance advantage of the incoming model compared to the native model measured by their task losses, such that a client will distill more aggressively from incoming models that outperform it on its own local data. Utility-driven peer selection uses the loss-informed utility derived from adaptive distillation to rank prospective partners, focusing on exchanges that measurably improve the local model while suppressing low-utility transfers. Using federated classification tasks, we demonstrate that SPADE-KD consistent outperforms naive decentralized distillation with lower loss and faster convergence and that its individual components are more effective together than independently.

==> appendix/data/femnist_scores.csv <==
round,num_agents,num_scores,mean_score,std_score,p10_score,p90_score,min_score,max_score
0,80,800,0.5,0.0,0.5,0.5,0.5,0.5
1,80,800,0.5215299993753433,0.056787639493582696,0.5,0.5785396993160248,0.5,0.9570947885513306
2,80,800,0.5220082891732454,0.04580122592905966,0.5,0.5816846609115601,0.5,0.844345211982727
3,80,800,0.5233066028729081,0.045783672520232244,0.5,0.5847131133079528,0.38414469361305237,0.8355119824409485
4,80,800,0.5122248664498329,0.06464382463967988,0.44067920446395875,0.587663996219635,0.34299400448799133,0.9144634008407593
5,80,800,0.485542227961123,0.07588947696072737,0.39299930930137633,0.5861718595027924,0.3169515132904053,0.8609352707862854
6,80,800,0.4688062157854438,0.08522943245286727,0.36120328307151794,0.575717043876648,0.29064714908599854,0.7881852984428406
7,80,800,0.4598865387588739,0.09243128829344498,0.34874368011951445,0.5881255388259887,0.2735077142715454,0.7666234374046326
8,80,800,0.45377321414649485,0.09943687329333781,0.3348095864057541,0.5804905652999878,0.26355594396591187,0.8324758410453796
9,80,800,0.4406188475340605,0.09895528185870735,0.32347096502780914,0.5727976560592651,0.2549818158149719,0.7787872552871704
10,80,800,0.43709968047216535,0.10617471839488196,0.31148219406604766,0.5764613568782806,0.22721204161643982,0.8228328824043274
11,80,800,0.4259322724491358,0.10278033536876702,0.30367961525917053,0.5598781228065491,0.2219608873128891,0.7488519549369812
12,80,800,0.4258615018799901,0.1106223593265119,0.2967960059642792,0.5686428308486938,0.21478736400604248,0.9212133288383484
13,80,800,0.41338584907352927,0.10994319143021818,0.2815579205751419,0.5626463949680329,0.20920471847057343,0.890207827091217
14,80,800,0.4139310136809945,0.12021737876106053,0.2754258453845978,0.5746164560317993,0.20303678512573242,0.9271594882011414
15,80,800,0.40183891674503686,0.11555271523491142,0.2652586102485657,0.5689103364944458,0.19589903950691223,0.8533804416656494
16,80,800,0.398865930903703,0.1179104802111734,0.25778619647026063,0.5676394939422608,0.18813858926296234,0.9147019982337952
17,80,800,0.3942757465690374,0.12281666484202845,0.2500287503004074,0.5629905760288239,0.17837516963481903,0.8491950631141663
18,80,800,0.38902199083939193,0.12022879217012199,0.24542502462863922,0.5638660073280335,0.17260374128818512,0.8936473727226257
19,80,800,0.3811504116468132,0.12101265354429198,0.24248728454113008,0.550478619337082,0.16456164419651031,0.8599339723587036
20,80,800,0.37446314252913,0.11723044606053906,0.23401063680648804,0.5427575886249543,0.15974107384681702,0.7953941226005554
21,80,800,0.3723256712220609,0.11737060075470082,0.22963055223226547,0.5432519853115082,0.15470755100250244,0.8321776986122131
22,80,800,0.3706099587120116,0.12274906155168572,0.22575840204954148,0.5472844302654266,0.14397019147872925,0.8286211490631104
23,80,800,0.37034309674054383,0.11976112465070167,0.22912331521511078,0.5435011327266693,0.13850733637809753,0.8777278661727905
24,80,800,0.35736840741708875,0.11668833155557884,0.21623427271842957,0.5160218536853791,0.1335485279560089,0.8364919424057007
25,80,800,0.35546406025066973,0.11940939717111052,0.21653865426778793,0.5162080824375153,0.13104484975337982,0.8830736875534058
26,80,800,0.34905010076239706,0.11667775223050744,0.21403909027576448,0.5151021480560304,0.12770941853523254,0.9018735289573669
27,80,800,0.34496508868411185,0.11248257074676511,0.2161915734410286,0.5,0.1257106512784958,0.8705517053604126
28,80,800,0.3453288832027465,0.11556002811741549,0.21274081170558928,0.507726925611496,0.12243502587080002,0.797792911529541
29,80,800,0.33855696659535167,0.11794583384958704,0.21012913733720778,0.5,0.12140092998743057,0.9051955342292786
30,80,800,0.3318048899341375,0.11187715043337113,0.1994289681315422,0.5,0.12060673534870148,0.7269191741943359
31,80,800,0.331281203199178,0.11449345996010613,0.20171203464269638,0.4975465595722199,0.11626458168029785,0.9233644604682922
32,80,800,0.3279564461112022,0.11156513813581684,0.19848157912492753,0.4971141904592514,0.1356431245803833,0.7873758673667908
33,80,800,0.32355087836273017,0.11443510897740558,0.18586693108081817,0.49129429161548616,0.11473757028579712,0.8762068748474121
34,80,800,0.31923766365274786,0.11020081464122358,0.19339271932840346,0.48725166022777555,0.10893753916025162,0.6983498930931091
35,80,800,0.31951502118259667,0.11479874473951823,0.19069153666496277,0.48130995035171514,0.1078362837433815,0.8183939456939697
36,80,800,0.3182179082464427,0.11642593631688712,0.1842743307352066,0.48264810144901277,0.10727491229772568,0.890405535697937
37,80,800,0.3142210399731994,0.11705714990789041,0.1850196659564972,0.4794716089963913,0.10512802004814148,0.9092430472373962
38,80,800,0.31141489030793307,0.11368759173566644,0.18280725479125975,0.4657958507537842,0.1045607179403305,0.8119904398918152
39,80,800,0.3091249123867601,0.11758081755252105,0.1818783313035965,0.4640470534563065,0.1026950255036354,0.9163433313369751
40,80,800,0.3094274644739926,0.11471207879499508,0.1824702188372612,0.46594952642917636,0.10154980421066284,0.9289419054985046
41,80,800,0.30654157713986935,0.11276194371950579,0.1829811990261078,0.45908212959766387,0.10029428452253342,0.9075219035148621
42,80,800,0.301983285676688,0.11691784524258718,0.17766087204217912,0.44847100377082827,0.09602591395378113,0.8587630987167358
43,80,800,0.3006454706378281,0.11599101642713475,0.17620571404695512,0.4560714453458786,0.0953255295753479,0.9348866939544678
44,80,800,0.296522780591622,0.11160483732878168,0.17498349845409394,0.44081169962883,0.09266636520624161,0.8195153474807739
45,80,800,0.2915430717449635,0.11049035578487075,0.17410091161727906,0.4435234069824219,0.09241711348295212,0.8280245661735535
46,80,800,0.2952589952200651,0.11397738019303676,0.16923023164272308,0.4370997935533524,0.09203948825597763,0.8708994388580322
47,80,800,0.28982667182572186,0.11619356613626194,0.17073927968740463,0.42772068679332736,0.09068360179662704,0.8851659893989563
48,80,800,0.28692462377250194,0.11901407895285467,0.15936462730169296,0.42843067944049834,0.09042422473430634,0.9306966066360474
49,80,800,0.2893378616031259,0.11229699588372159,0.16981267035007477,0.4278537541627884,0.08824925124645233,0.875386118888855
50,80,800,0.28763665882870554,0.11119933806418457,0.16116044372320176,0.4136778473854066,0.08823814988136292,0.8882163166999817
51,80,800,0.2862015759199858,0.11184946592704138,0.16596961468458177,0.431017741560936,0.09480708092451096,0.817889392375946
52,80,800,0.29110124669969084,0.1202918351614139,0.16662829965353013,0.4305035710334778,0.08775676041841507,0.9558476805686951
53,80,800,0.28263347526080906,0.11695859723937334,0.15966312885284425,0.4193751007318497,0.08711323142051697,0.9231404662132263
54,80,800,0.28171431852504614,0.1190062525094493,0.15232391953468322,0.425722274184227,0.08422712981700897,0.9464004635810852
55,80,800,0.2760506254155189,0.11105882561494376,0.15134415477514268,0.404138395190239,0.09030820429325104,0.9615159034729004
56,80,800,0.27947046058252456,0.11415847636567633,0.15992548316717148,0.4309624135494232,0.08492894470691681,0.8761439919471741
57,80,800,0.28151017856784166,0.11844358465283074,0.15239899456501008,0.4286754161119461,0.09467367827892303,0.8844056129455566
58,80,800,0.27596838312223554,0.11390065200234929,0.14674606919288635,0.42544629573822024,0.08341929316520691,0.8651295304298401
59,80,800,0.2711660355329514,0.11366475429110125,0.1460502177476883,0.42429913580417644,0.08820255845785141,0.7926308512687683


==> appendix/data/mnist_scores.csv <==
round,num_agents,num_scores,mean_score,std_score,p10_score,p90_score,min_score,max_score
0,100,1000,0.5,0.0,0.5,0.5,0.5,0.5
1,100,1000,0.5254547632336617,0.07631989816932082,0.5,0.5959765911102295,0.5,0.9674858450889587
2,100,1000,0.5330693527460099,0.07719432482104217,0.5,0.6344252228736879,0.5,0.9403010010719299
3,100,1000,0.5388968633413315,0.07967734482982916,0.5,0.6470142722129822,0.5,0.9539121389389038
4,100,1000,0.5397377958893776,0.07444815224163444,0.5,0.6529690086841583,0.5,0.8921166658401489
5,100,1000,0.5289995337128639,0.07553474530831596,0.5,0.623031485080719,0.3437507450580597,0.9012725353240967
6,100,1000,0.49915879479050634,0.09727626794421897,0.3809546798467636,0.6136475205421449,0.288670152425766,0.8970390558242798
7,100,1000,0.4665061328113079,0.10864460089199936,0.3368102192878723,0.6070570230484009,0.2827072739601135,0.9240010976791382
8,100,1000,0.4588949604332447,0.11759623329451481,0.31578669548034666,0.6218917191028596,0.26805371046066284,0.8932182788848877
9,100,1000,0.44004993845522405,0.12132945338267523,0.29621354341506956,0.6028805375099182,0.24050630629062653,0.9035184979438782
10,100,1000,0.43211820520460603,0.1197819014753832,0.2894441932439804,0.589370048046112,0.21365001797676086,0.8930437564849854
11,100,1000,0.4262579485625029,0.12580844708129704,0.2726206123828888,0.5917085647583008,0.21665126085281372,0.909115195274353
12,100,1000,0.41629943998157976,0.1270953544319116,0.2654020696878433,0.5833556354045868,0.19567596912384033,0.8989607095718384
13,100,1000,0.4130767244845629,0.13074702021062393,0.2564089894294739,0.5799560785293579,0.17988380789756775,0.9593362808227539
14,100,1000,0.4115485750436783,0.13777258412841803,0.2462058588862419,0.5834506630897522,0.17818304896354675,0.9581453204154968
15,100,1000,0.3957740428745747,0.1277067201133585,0.2365269109606743,0.5672497749328613,0.16873522102832794,0.9469167590141296
16,100,1000,0.39170675687491896,0.1303145342791906,0.22766135036945342,0.5599840819835663,0.15776565670967102,0.8865235447883606
17,100,1000,0.3837850252389908,0.14005190118581334,0.21624769419431686,0.5638294637203216,0.14532920718193054,0.9189417362213135
18,100,1000,0.3792873496264219,0.12749710754702642,0.20908772349357604,0.5450507760047913,0.13908152282238007,0.9052770137786865
19,100,1000,0.37344328792393205,0.12495810632554466,0.20057625323534012,0.5343074321746826,0.1358313262462616,0.8558118343353271
20,100,1000,0.37355542899668215,0.14199979947260882,0.19372763931751252,0.5606703162193298,0.13180264830589294,0.9429970979690552
21,100,1000,0.3715869691967964,0.140467901167729,0.19109816700220109,0.5607323944568634,0.12968602776527405,0.9344450831413269
22,100,1000,0.3695266042202711,0.1385704845865975,0.19261966198682787,0.562330836057663,0.1203182265162468,0.8588265776634216
23,100,1000,0.3640173960626125,0.14220862228574724,0.18469676226377488,0.5493942141532898,0.11308664828538895,0.9033625721931458
24,100,1000,0.3589855312034488,0.14028155607924625,0.17620119750499727,0.5379655182361603,0.10538973659276962,0.8511715531349182
25,100,1000,0.35346998543292285,0.14585555977874745,0.17394305765628815,0.5616761147975923,0.08997219055891037,0.9028785824775696
26,100,1000,0.35195358803123233,0.1450465825334104,0.171957565844059,0.5520173132419587,0.09012680500745773,0.945163369178772
27,100,1000,0.3464444314390421,0.14104398185516662,0.16910607367753983,0.5311691582202912,0.08397476375102997,0.9033952355384827
28,100,1000,0.3390048017278314,0.14086209357404444,0.1697094276547432,0.5261211931705475,0.0788314938545227,0.9165141582489014
29,100,1000,0.3400714295580983,0.14596467524199094,0.16319027841091155,0.5238888561725616,0.07663292437791824,0.9131308197975159
30,100,1000,0.3287338568121195,0.14253521478128808,0.15401134192943575,0.5112318217754364,0.07578806579113007,0.9614712595939636
31,100,1000,0.33280668675154446,0.1436152950361227,0.1561945468187332,0.5193125724792481,0.06610778719186783,0.8560493588447571
32,100,1000,0.32210914443433286,0.15429711875269767,0.14721228033304215,0.519608348608017,0.062019482254981995,0.9759661555290222
33,100,1000,0.3244104977250099,0.14994318096415174,0.14592808187007905,0.5252728879451752,0.056273072957992554,0.8941034078598022
34,100,1000,0.3195919927842915,0.13607543514607204,0.15127767473459244,0.4949135065078736,0.057874057441949844,0.8656278252601624
35,100,1000,0.3204842101708055,0.14949542444153296,0.14509628415107728,0.5162001311779022,0.05452233552932739,0.9044504761695862
36,100,1000,0.32216080420091747,0.15264844953921033,0.1397468313574791,0.5250998735427856,0.05438936874270439,0.8678206205368042
37,100,1000,0.31120211802050474,0.1356266664901459,0.14337798804044724,0.492154011130333,0.04303312301635742,0.9153708219528198
38,100,1000,0.30682419462874533,0.1414481367561845,0.13746990710496904,0.4930305629968644,0.041937313973903656,0.818220317363739
39,100,1000,0.32173063964396714,0.15094882340066865,0.14455785006284716,0.5379466056823731,0.04837459325790405,0.8993251323699951
40,100,1000,0.2969950593262911,0.14252377116106757,0.12905246913433074,0.48080275654792787,0.0448266826570034,0.958532989025116
41,100,1000,0.30901149988546966,0.15447731035359777,0.1268601045012474,0.5245869219303131,0.04028243571519852,0.9111533164978027
42,100,1000,0.302956577219069,0.14962225251351347,0.12773511707782745,0.5043528854846955,0.05055081844329834,0.9536840915679932
43,100,1000,0.3043247478529811,0.15429907124428155,0.13049788028001785,0.5166188538074493,0.046115219593048096,0.9420399069786072
44,100,1000,0.29422334794327615,0.1441045077454997,0.12886890023946762,0.4815427660942078,0.03672671318054199,0.9182082414627075
45,100,1000,0.2898879971988499,0.14310863227779255,0.12241695895791053,0.48888981640338897,0.029349111020565033,0.9041834473609924
46,100,1000,0.29493399581871926,0.1450917655031346,0.12325598150491715,0.49220518171787264,0.029285157099366188,0.911481499671936
47,100,1000,0.2873840463068336,0.13882639284107623,0.11845306232571602,0.47408241033554077,0.028962383046746254,0.8594499826431274
48,100,1000,0.2811953623406589,0.13558275230546596,0.11643598601222038,0.4610153079032898,0.028331294655799866,0.8276698589324951
49,100,1000,0.28642622021213177,0.14449731993186088,0.12237673625349998,0.4859188556671143,0.036818016320466995,0.8445625305175781


==> appendix/data/speech_scores.csv <==
round,num_agents,num_scores,mean_score,std_score,p10_score,p90_score,min_score,max_score
0,40,200,0.5,0.0,0.5,0.5,0.5,0.5
1,40,200,0.5006297221779823,0.006023667861702245,0.5,0.5,0.5,0.5824059247970581
2,40,200,0.5005956506729126,0.004729578135844605,0.5,0.5,0.5,0.5413628220558167
3,40,200,0.49728509560227396,0.015944994511138094,0.5,0.5,0.39237433671951294,0.5511273145675659
4,40,200,0.44643623769283297,0.04147880476753513,0.40390468537807467,0.5,0.3739585876464844,0.7013792395591736
5,40,200,0.40879568621516227,0.027054401779928777,0.38078916668891905,0.4439144819974899,0.361183762550354,0.5062204003334045
6,40,200,0.3907266552746296,0.024493078870561468,0.3624935239553452,0.4281286895275116,0.3388347327709198,0.45458588004112244
7,40,200,0.3834445747733116,0.035458014947861605,0.3492501825094223,0.422172936797142,0.32736554741859436,0.5590373277664185
8,40,200,0.37704255789518354,0.03535200980370685,0.3412611871957779,0.42508722245693203,0.3197108209133148,0.5254345536231995
9,40,200,0.3640861213207245,0.03297599905012722,0.33297241032123565,0.4120153158903122,0.2621903121471405,0.45698657631874084
10,40,200,0.3634025989472866,0.04935151660338644,0.32237293720245364,0.4040072292089462,0.29235729575157166,0.7939444184303284
11,40,200,0.35217113584280013,0.04145596131132351,0.3139867901802063,0.39402873218059536,0.29161903262138367,0.6732293367385864
12,40,200,0.3468499214947224,0.039735391127980975,0.3093242526054382,0.3943199306726456,0.2463533580303192,0.5241404175758362
13,40,200,0.34749830365180967,0.044259208732797796,0.306346532702446,0.40062092542648314,0.21148931980133057,0.5770605206489563
14,40,200,0.3441726613044739,0.0437646426137214,0.30207088887691497,0.3909537762403488,0.2703810930252075,0.5687601566314697
15,40,200,0.33629650458693505,0.04850575582173238,0.29596184492111205,0.3969450443983078,0.25236961245536804,0.6429194808006287
16,40,200,0.32974314108490943,0.040404493763667323,0.2856690943241119,0.3818892061710358,0.21044793725013733,0.4838484823703766
17,40,200,0.33181032046675685,0.04556780648366214,0.2842725425958633,0.3963799387216568,0.2625100612640381,0.5342195630073547
18,40,200,0.32371416509151457,0.04916199881484628,0.2818312615156174,0.37313448786735537,0.21516065299510956,0.5988909602165222
19,40,200,0.32419447794556616,0.04425912000095773,0.27684120535850526,0.38536863029003143,0.253878116607666,0.47412043809890747
20,40,200,0.31322330884635446,0.04628812195245595,0.26907958686351774,0.3704948544502258,0.20786230266094208,0.557511568069458
21,40,200,0.3152839022129774,0.04672870681238477,0.2675044655799866,0.3695966064929962,0.23911415040493011,0.6042346954345703
22,40,200,0.30839930206537247,0.04288470965653403,0.2639188915491104,0.36906978487968445,0.21821142733097076,0.449135959148407
23,40,200,0.30952620923519136,0.04843614339045898,0.2597540408372879,0.36520947217941285,0.22893662750720978,0.5249612331390381
24,40,200,0.3010691303759813,0.04967963856315318,0.2478739932179451,0.36651305556297303,0.18754440546035767,0.48151683807373047
25,40,200,0.3084501790255308,0.05272881328541335,0.25458075702190397,0.37304385900497433,0.17569801211357117,0.5059345364570618
26,40,200,0.30943117931485176,0.06545329783389607,0.25062167048454287,0.39084910750389096,0.2210034728050232,0.7006067633628845
27,40,200,0.30423098139464855,0.06380681429168858,0.2449614644050598,0.38951168656349183,0.21472610533237457,0.6355561017990112
28,40,200,0.29653186805546283,0.05591787662132843,0.23884639739990235,0.37233646810054777,0.17500245571136475,0.5224025249481201
29,40,200,0.2933084410429001,0.054431879149293205,0.2342023730278015,0.37760658860206603,0.174723282456398,0.44773274660110474
30,40,200,0.30066628970205783,0.06233685610250236,0.23273178935050964,0.37514251470565796,0.2034725546836853,0.618390679359436
31,40,200,0.29605125144124034,0.05978339532791844,0.23643538653850554,0.3681424528360367,0.2016158252954483,0.5755829811096191
32,40,200,0.29604058124125004,0.055524548298618207,0.2342659130692482,0.36338777542114253,0.19833317399024963,0.4842381179332733
33,40,200,0.2968481755256653,0.06031229238663477,0.23092728108167648,0.3804830014705658,0.19060298800468445,0.49394288659095764
34,40,200,0.29036360293626784,0.05579025343597414,0.2246087074279785,0.3604137361049652,0.19543278217315674,0.5857843160629272
35,40,200,0.28773225598037244,0.05778940950283464,0.22405735701322557,0.353248855471611,0.1717272251844406,0.530246913433075
36,40,200,0.2902340837568045,0.05905558016390769,0.23415547013282775,0.3637539058923721,0.1942884474992752,0.5180298089981079
37,40,200,0.2863297824561596,0.059731333615633535,0.2219455897808075,0.3746535390615463,0.17128005623817444,0.5365256667137146
38,40,200,0.2819462206959724,0.05625575096375028,0.22200480252504348,0.35734325647354126,0.19223976135253906,0.500860333442688
39,40,200,0.28040745228528974,0.05950189984646565,0.2153310626745224,0.36455020904541013,0.1907579004764557,0.5992001891136169
40,40,200,0.28285297580063345,0.06434961863587714,0.21635597795248032,0.3609373182058334,0.1812693327665329,0.6223993301391602
41,40,200,0.28551394782960415,0.06643668484204868,0.21455705314874648,0.37051901817321775,0.17847782373428345,0.6855458617210388
42,40,200,0.282437963783741,0.0641857365611906,0.21517976522445678,0.37211199998855593,0.17671950161457062,0.5594279766082764
43,40,200,0.28159692473709586,0.0636856184725637,0.21307702660560607,0.3692913353443146,0.17225977778434753,0.5782395005226135
44,40,200,0.276092192530632,0.06399073695838346,0.20646066516637804,0.3730195343494415,0.16974970698356628,0.5742707848548889
45,40,200,0.27390135802328586,0.062214629039069914,0.20228783190250396,0.35797998011112214,0.16771849989891052,0.5181018114089966
46,40,200,0.27615561805665495,0.06566493059480714,0.19836084991693498,0.3729097068309784,0.16461773216724396,0.4701399803161621
47,40,200,0.2766101399064064,0.06400784974643034,0.19910880625247956,0.36055696606636045,0.16364514827728271,0.5271806716918945
48,40,200,0.27422913171350954,0.06690792462337662,0.19734894186258317,0.369779109954834,0.16243550181388855,0.5266252160072327
49,40,200,0.26410482473671437,0.05539267438681418,0.194279682636261,0.3393525809049606,0.16114121675491333,0.47830212116241455
50,40,200,0.2703473911434412,0.07212157654299531,0.20418167114257812,0.364051616191864,0.16261129081249237,0.7089968919754028
51,40,200,0.2761149425804615,0.06985970296145194,0.20494391322135927,0.36302454471588136,0.16277730464935303,0.5742698311805725
52,40,200,0.26680539511144163,0.060412318963478505,0.20265478938817977,0.359769532084465,0.16557253897190094,0.4746735692024231
53,40,200,0.26515790715813636,0.0680744996765609,0.19452783465385437,0.3675144076347351,0.15312470495700836,0.5342618823051453
54,40,200,0.2622828213125467,0.06179442757227139,0.19791195094585418,0.35439994633197786,0.14926666021347046,0.4332858920097351
55,40,200,0.2633982199430466,0.0634116716071238,0.19523657560348512,0.3624010801315308,0.14693161845207214,0.43914803862571716
56,40,200,0.2614163521677256,0.0671697407674488,0.19142033159732819,0.35581779181957246,0.15980976819992065,0.586495578289032
57,40,200,0.25495567932724955,0.06252838717163679,0.1878782778978348,0.3452753722667694,0.14528629183769226,0.5149961709976196
58,40,200,0.2580538769811392,0.0681263058820969,0.18715191185474395,0.363797590136528,0.1439204216003418,0.46330827474594116
59,40,200,0.25607876390218737,0.0702612963555011,0.1785680115222931,0.35880223810672757,0.14517606794834137,0.5716224312782288


==> plots/data/femnist_accuracy_mean.csv <==
DecentralizedKD,DecentralizedKD_PS,P2P_AKD,SpadeKD,FedKD,DecentralizedA2KD,DecentralizedAKD
0.473698748878566,0.473698748878566,0.473698748878566,0.473698748878566,0.4799487191037052,0.473698748878566,0.473698748878566
0.4903648233821776,0.48797549085584213,0.49758318893958753,0.488489391477054,0.49376102949578177,0.4897315235367241,0.49562738269579654
0.5018283545704116,0.5013290043295349,0.5105663635400957,0.4996204049367222,0.5061669631939739,0.49982949888811634,0.5103969557523546
0.517516046459745,0.5158852665833453,0.5251970993004782,0.5153221425918553,0.520838282722079,0.5170330803249741,0.5262765624002723
0.5333696796883487,0.5339015930903843,0.5428397023073314,0.5337976634176304,0.5336249044684346,0.5306039998068331,0.5431528806820161
0.5432842500520694,0.5503466112876392,0.5562960845019362,0.5502476246998078,0.5455234869007881,0.5457049043561337,0.5543789450626017
0.557903584867683,0.564726469315198,0.5697180781571152,0.5649628143105732,0.5547748583404573,0.5601975318533474,0.5668698322108623
0.5688751323590255,0.5805470216465098,0.5859704608414589,0.5808947700754212,0.565765420206141,0.5747504094544874,0.5811773626366092
0.5829309796651747,0.5970010390298996,0.6016282570313921,0.5986533739696682,0.5761307999861478,0.5887916569711746,0.5970811501248977
0.5952748100999342,0.6117053912209486,0.6155196142669217,0.6108073218390502,0.5889892921330411,0.6001012385720789,0.6083672828574951
0.6104933439683007,0.6272697525323393,0.6302940702747125,0.6278580432036553,0.5969350149860831,0.6160450599002427,0.6197529666150726
0.6236961419230662,0.6399639817034259,0.6441779341976472,0.6415585581696885,0.6084482732699593,0.6303542759964241,0.6347581993778846
0.6344769569667388,0.6544983678811639,0.6563847196140306,0.6550901815779365,0.6193800496371733,0.6420708043298895,0.6462794829691024
0.6454084903169198,0.6642981118464399,0.6675019757273228,0.6666188465301818,0.6310340616316974,0.6536972675649062,0.656687801442994
0.6563173575230821,0.6772457572329208,0.679240061886944,0.6790575517782891,0.6390678682200335,0.6645960243641248,0.6678652101923922
0.6663759911933999,0.6889848440014983,0.689376211980709,0.6898553815102252,0.6498771704288859,0.675070235632839,0.6774290984522763
0.6792538338971481,0.6990475947055688,0.6993009450023233,0.7012050532574551,0.6582282376112788,0.6856642604539052,0.6884170389781652
0.6869776370959411,0.7085176236459694,0.7077247042132795,0.7102601409602455,0.6659700028020413,0.6928304348443733,0.6960538868125974
0.69672198531692,0.7178716881844476,0.7178128590764147,0.7188529763691298,0.6742986351289855,0.7010309172632588,0.7050072071484055
0.704932312556768,0.7262774078745433,0.7267807930732053,0.7272591328264599,0.6830272447337709,0.7110836108458287,0.7161051730436128
0.712119620139275,0.7340053233074034,0.7318719715112836,0.7345758093882127,0.6906257400586051,0.7198676645548128,0.722684204632201
0.7179387298499157,0.7392393811909039,0.7391819710477012,0.7418520328359547,0.6950318536803846,0.7262636349809257,0.7293625368150557
0.7240738747822237,0.7448610403597747,0.7438786751887989,0.7444133224062797,0.7022643123450327,0.7304920125740356,0.7334697847115286
0.7334118913563167,0.7528431985465971,0.7496495889979837,0.7533552014250582,0.7083983573232377,0.739810528598789,0.7415548558050487
0.7369232392672431,0.7555384822458457,0.755557442253233,0.7575172921901382,0.714079507729037,0.7417757753964805,0.7462806411517666
0.7421831164946758,0.7625117211538799,0.7601758518762113,0.7625604009050715,0.7193739816862462,0.7476233452323473,0.7498359814317219
0.7489175317670644,0.7689476915592133,0.7671027280402403,0.7692556143739708,0.7238989410354539,0.7518239526602988,0.7559171705951628
0.7545701549271424,0.7743500044615754,0.7700894610947933,0.7739843849327925,0.728699546985999,0.7584722743413481,0.75989484282831
0.7599404359567281,0.7790656884600985,0.7738181854666134,0.7773960641019839,0.7343495199609859,0.761324131508103,0.7636614072819358
0.7655254197776801,0.7832988288200069,0.7801996334201642,0.7834213966109802,0.7382626373785449,0.767367069010217,0.770131490800947
0.7701561990721864,0.7878832214945719,0.7818951528546215,0.787213180405978,0.7415154941895785,0.7714728237760516,0.7734074403513962
0.7737184559897241,0.7917002507894395,0.7866703547898695,0.7903720056372071,0.7466342169870354,0.7747821007203105,0.7769482633949446
0.7794029445197792,0.7965839901096728,0.7922570249107782,0.7959641874161905,0.7495754076542851,0.7804083699038648,0.7838213092107452
0.7821650390735913,0.7996362475196124,0.7957261288544721,0.7981868640182075,0.7531285277991749,0.7836442502523232,0.7859415120673473
0.7865340321107366,0.8040214219081783,0.7995305790083224,0.8032892036857587,0.7581810467643149,0.7895003459298608,0.790305731813574
0.7919734268889901,0.8078549383260226,0.8025436554443954,0.8074694500707368,0.7587342955179025,0.7926281001738239,0.7936320781672812
0.7962187975734226,0.8118706828447246,0.8073671794708236,0.8104742400289014,0.7616262044142512,0.7966323346248299,0.7975792082222289
0.801140517255793,0.8132682136303124,0.8094609703335924,0.8123753192193689,0.7687216531474937,0.8000536979786942,0.7993160937574173
0.8007476560812254,0.8161080568404973,0.8124138761368925,0.8152627937298724,0.7710435268446465,0.8025093505358919,0.802547792017083
0.8041680195013241,0.8193893784082109,0.8145616411091726,0.8182401172405976,0.7738897305496865,0.8049257613017142,0.8068922478736512
0.8067438290976658,0.8212658073802732,0.8168769055114291,0.8211114784928654,0.7777940567659598,0.808116655720754,0.8085013384082727
0.8107935559892067,0.8251799486975419,0.820732267836861,0.824564613654996,0.7817036677074207,0.8117212045683508,0.8109585236801158
0.8141399932885797,0.827004974973623,0.8222677671437053,0.8259764480682703,0.7824888636211027,0.8134991587108011,0.8139391704238348
0.8153632164407473,0.8296532154227648,0.8250313715938825,0.8281316350745278,0.7867126033495284,0.8143867906343134,0.8154602368899019
0.8186183631131488,0.832357917926203,0.8259586507560096,0.8310747895663338,0.7894798870930588,0.8183223074021283,0.818062452136911
0.8213834111419317,0.8351194243759945,0.8294925311659366,0.8330980813372909,0.7907103804137986,0.8212059622836781,0.8212017250969676
0.8240676925940729,0.8385961527862564,0.8312914938804175,0.8354998450532765,0.7962195731538666,0.8239668115066567,0.8229246541347429
0.8255109094310743,0.8403775666871068,0.8331625762977577,0.8361147966571947,0.7985077231695092,0.8242728813927638,0.8249183336083842
0.8286102298314295,0.8418480629087952,0.8330246185815785,0.8376970118697591,0.8007972610417575,0.8266537293139322,0.8258329127137767
0.8284265417526202,0.8418305257825995,0.8344866672676716,0.8385165043260898,0.8026497301601841,0.826479261851255,0.8279371213698787
0.8316019443751411,0.8441074718344254,0.8378674676815813,0.8416641617004721,0.8063260620629492,0.8309136857519368,0.8288153281066943
0.8329503287327256,0.8461969919502886,0.8389191399134102,0.8418476692305441,0.8084140700070701,0.8325075813575442,0.8312842873492314
0.8344448238834774,0.8468889482703157,0.8401300137721972,0.843319278449437,0.8117497793507582,0.8348177333594105,0.8326778586717971
0.83807896151877,0.8492860782052707,0.8410376811731606,0.8461142355768055,0.815848008222674,0.8368935982520419,0.8347732681482887
0.8375094946599988,0.8484364300182629,0.8405231480268563,0.8461833911303561,0.8172235718967796,0.8370511555437501,0.8344211097233598
0.8404445743031828,0.8510754522878067,0.8433573504710921,0.8484165310754772,0.81837466117501,0.8390714793556953,0.8379665761764921
0.8407142916002194,0.8514536145227531,0.8439458392455197,0.84923741920474,0.820096953425503,0.8406237260816471,0.8377723147061419
0.8421213212290579,0.8521746241061837,0.845427587308607,0.8483410021506173,0.8216452217405743,0.8414301008391354,0.8395610562222859
0.8431107390117422,0.8537089200073064,0.8452897119324223,0.8507493566481308,0.8222166178771078,0.8431977471729777,0.8406467857694008
0.8435452728175052,0.8540358928573933,0.8458246974672073,0.8523506717761025,0.8275654694228282,0.8430701003579246,0.8408521909431836


==> plots/data/femnist_accuracy_p10.csv <==
DecentralizedKD,DecentralizedKD_PS,P2P_AKD,SpadeKD,FedKD,DecentralizedA2KD,DecentralizedAKD
0.09940950105965582,0.09940950105965582,0.09940950105965582,0.09940950105965582,0.10181189825023866,0.09940950105965582,0.09940950105965582
0.13006539201101383,0.1281050391913957,0.1144486302120292,0.10981317903847332,0.12069227764233599,0.13168229011476837,0.10915234444771546
0.15261915961806344,0.150981904495827,0.13339048744735568,0.13066645227614865,0.1198907407028074,0.1467136031117276,0.1422186340829416
0.16821419205612648,0.15918240726870855,0.13801501254555557,0.16013901937519798,0.12936893562419324,0.17702119452520376,0.1559320833925641
0.17423978137955504,0.17526347684135749,0.15418370848966648,0.1708335566939959,0.14137462565682904,0.17929137674449508,0.16850657373063335
0.18536663624200664,0.18049847004405842,0.16253754819240127,0.1835270097602943,0.15400288996717565,0.1805832950444611,0.16920817511918212
0.1949299502471283,0.2000763478802861,0.1817688536770537,0.19433281423173307,0.16128341565705748,0.193324839956784,0.19288880722826138
0.20055565499038447,0.21420455556897688,0.217725454420582,0.2112396202209114,0.18091858574889608,0.20005692395520686,0.21853685982026239
0.21776208718947077,0.231437279060054,0.2292977399451781,0.2264863641210669,0.19112205842387414,0.2226366804343604,0.22524900928381314
0.23425215816995432,0.25665046861387,0.26699701131229786,0.24862169960742309,0.20577749535816664,0.22828698765069527,0.24592002856762493
0.23557221817434443,0.272671085442698,0.26783572293786506,0.2628340899986953,0.23165067091359343,0.24710699474623649,0.2430879459863287
0.25983140759529266,0.2898654023860212,0.2894273738064471,0.29494795276601204,0.24771228755328073,0.26974152173304944,0.27146790550204947
0.27797525283507857,0.30841745181436336,0.28773426335433716,0.3124999599643642,0.25179255269298373,0.29365727437436545,0.283149464231228
0.301221068581223,0.3276960033097934,0.31258081945528204,0.32976001618596157,0.27227838278322836,0.3116281969501493,0.31122858148635796
0.3255997573854717,0.35755722036508086,0.34815078671312444,0.35408130817912314,0.27659711715388685,0.32795970257801554,0.31819847197394
0.3428124879993372,0.3693719312562841,0.36093844524747487,0.36260480639722414,0.2978777948005904,0.3407380779188027,0.3336100778109432
0.3732694179743537,0.3918265898874487,0.391594206243241,0.4041883838462912,0.30062372425688927,0.3695091100141591,0.35336378785604416
0.3964412851127014,0.4378650158802183,0.4196889776032098,0.4374874261635931,0.30917942982920443,0.38253332648429494,0.3821190498994736
0.4082030985205972,0.47188963114099225,0.43970943098780885,0.45632689819601663,0.32381421809418554,0.38977154638478984,0.3986933671832231
0.4227342968891502,0.4864673085685002,0.4532454228402667,0.47948323837077866,0.35229752654959146,0.4311649006312751,0.43161576262619594
0.44920725702864195,0.49692420012694527,0.4838441715375842,0.4919303401964557,0.3649054819249128,0.45063906357459527,0.4538349678434863
0.4707387868866193,0.5023451350105954,0.4923889037679233,0.4983207731561472,0.37810057966650074,0.47020952921289105,0.4738770711862297
0.4762006287617348,0.5145533870512028,0.4888724375765858,0.5011505078526828,0.3945458089055277,0.47069328345654576,0.4688778321600549
0.498194203531785,0.5285577827767832,0.5174350007889885,0.5201694987056504,0.4105572043908544,0.5014140636732305,0.5044132875267705
0.500041919718955,0.5370911535131073,0.5136930899568427,0.5339952524832883,0.43184164658993407,0.49674405669129956,0.496013773146569
0.5070136438431682,0.5469253321797682,0.5281306376565892,0.5440127561966518,0.4426044509789526,0.5051970210359907,0.5087180572655087
0.5173139920061789,0.5646027406144956,0.5625813162601915,0.5633864685858155,0.4711933429392289,0.5262244489180805,0.530070091914604
0.5353696750609932,0.5725001956090364,0.5690686321200321,0.5690990867256911,0.48088679695947356,0.5302992107553905,0.5323951387535696
0.544544806753762,0.5979064356406989,0.5757793814928803,0.587648261195518,0.4853207432145313,0.5544755127338934,0.5495225987206569
0.5529933946245708,0.5809121423087346,0.5813099489248414,0.5867003803198262,0.4996997596711756,0.5465382586706597,0.546801159325226
0.575962797265681,0.6053919909121548,0.5898147754001168,0.6066044299106449,0.5004494417216873,0.566154621549807,0.5669027294902029
0.5742996655137912,0.6049169464399584,0.6023871570865084,0.606621459946558,0.511052557176734,0.5734238675298589,0.5663623740072646
0.5837444977409518,0.6115570990959708,0.6211514590334664,0.6233870867201169,0.5080924150418199,0.5835557328440272,0.5869446762517564
0.5844172627757251,0.622548712782498,0.6303653749550471,0.6256800071835971,0.5035331129289835,0.5877418567467393,0.6098123141155073
0.6075025857423639,0.6302382687981707,0.6248239147725355,0.6384520809451321,0.5238518003724982,0.6084502606924124,0.6104820628765036
0.6077678986165196,0.637879749976605,0.6321996827074332,0.6281506455860845,0.5309010848133563,0.6085242545233644,0.6159551311732667
0.6153458284693516,0.6525862866970972,0.6415209753128597,0.6513154361966987,0.5588437602589582,0.6047952625396036,0.6271644250169357
0.6112195643443832,0.6357266889040384,0.6351271935602083,0.6372590366324948,0.5618072277119515,0.6164950370764496,0.6217535728963299
0.6135393713175211,0.6603979635885292,0.6567448914332531,0.6587470568851772,0.5705150493756006,0.6324670114139072,0.6451132209304349
0.6175467510144683,0.6616998251919399,0.6467843829491874,0.6531794973697901,0.5857826917768831,0.6244368477419553,0.6457032015037565
0.6295822961187346,0.6532346702122875,0.6596787814971786,0.6560349927959276,0.5922342736438206,0.633488787668832,0.6460741053553346
0.6319727266395556,0.6744177969301809,0.6586101043585,0.6582337083999358,0.6040740024957997,0.6411409876917612,0.6535411892361818
0.6498156577558412,0.6630169668859536,0.664016888413798,0.6626036307969224,0.5931270921937088,0.648022103095624,0.6492174197048406
0.6441955625438831,0.6814382341400982,0.6658325645044728,0.6712464591705316,0.6073221617902815,0.6417080630368359,0.651757488875855
0.6493237813754893,0.6837808917426474,0.6733683108606381,0.6802548130021735,0.6035013702855947,0.6510669373315037,0.662689319730587
0.6577035716352523,0.6855307078519713,0.6757053726346742,0.686076797987209,0.608321940299233,0.6587833222461192,0.6680278794769059
0.6626734008310344,0.6992367970556752,0.6780398110695028,0.6935147561968599,0.6232914702292423,0.6695407587044858,0.6639131349972001
0.6741203954987957,0.7076157128025334,0.6952723849468728,0.6859367143548271,0.6107803515216806,0.6607825695925694,0.664482124379216
0.6731840050607796,0.7017174071354166,0.6832337793795276,0.6904826034776306,0.6206041307068959,0.6662984285124918,0.674146514037278
0.6715611258822497,0.7017335204886787,0.6920696856273173,0.6919989865172795,0.6391200359088067,0.6679112010943673,0.6831424851340692
0.6715393282384944,0.7058383613161114,0.6988209357321399,0.6961734843990854,0.6237917815496441,0.6641495690819995,0.6830850244783786
0.6667877256633753,0.7051010279565524,0.7002616673795947,0.7022405583884865,0.6440518717261793,0.6785120922386388,0.683871349116411
0.6778440980965141,0.7054432070920476,0.7031595986827928,0.698686966521267,0.6415904795551868,0.6829052075255289,0.6955090790558549
0.6934104129685019,0.7194109945824456,0.7017680388841085,0.7083866517193558,0.6495916917067835,0.6945296505021177,0.689108653424089
0.6818308296453803,0.71517289728692,0.6961540957152981,0.707433427828375,0.6514468543149644,0.6897637759300028,0.6912492698979966
0.6941323956227949,0.7170015184679257,0.7062489075103693,0.7056659257239983,0.6552406696060015,0.6794694272762762,0.6960409511448733
0.688668189599251,0.7152393849647628,0.7034020277026887,0.7096352464163502,0.6571292773289261,0.6948548371108372,0.697407019558716
0.6846425268485403,0.7162068144684737,0.6979759888242917,0.7069637425731534,0.6635333897470943,0.6972497457508218,0.6917507089744575
0.6880087799379082,0.7249547542389381,0.7042762273157459,0.7107194033313206,0.6579153193349236,0.7014578991825462,0.6992473004919719
0.6915788151030008,0.7266378510123943,0.7109051565428433,0.7268450310717223,0.6782994759776507,0.6992502410439988,0.6993173681154422


==> plots/data/femnist_accuracy_p90.csv <==
DecentralizedKD,DecentralizedKD_PS,P2P_AKD,SpadeKD,FedKD,DecentralizedA2KD,DecentralizedAKD
0.8194274499723309,0.8194274499723309,0.819427449972331,0.8194274499723309,0.8165147081379545,0.819427449972331,0.819427449972331
0.8072664264698186,0.814968521605848,0.8387774389886719,0.8119194318040777,0.8181922027975945,0.8135002105913831,0.8423110457328049
0.8193461488575432,0.8122933469601581,0.8374729325929815,0.8152227491075239,0.8229351160391982,0.8167846669266747,0.8392423722291353
0.8216405857695402,0.8153139278717735,0.8371495022925746,0.819496604142719,0.8373509459818159,0.8212913887232178,0.8306057016693911
0.8378276060208382,0.8339946535416007,0.8606180045164432,0.8363480764126127,0.8335367985926295,0.8325041923369975,0.8588972787957683
0.8433927685714433,0.8446951057621263,0.862819470136899,0.8407977090265956,0.8553161335273242,0.8346728830275056,0.8627898044431627
0.842671833760827,0.84689626329021,0.8636266944579105,0.8499927632814469,0.853663643255361,0.8416962971945996,0.8629474261717576
0.8462414323817347,0.8559298389294879,0.8738006171342336,0.8691016617790812,0.854086159360353,0.8616974799394155,0.8714752799938973
0.8593994819555093,0.8675902476725824,0.8830473020548922,0.8764176869652125,0.8653644884809607,0.8642811829639185,0.878615488722706
0.8647552066966089,0.8719639481647679,0.8872421996900209,0.8705640372834816,0.8672495299070665,0.8665312998201662,0.8826670949868575
0.8676130311924458,0.8845197198613638,0.8956264784358664,0.8860460993792257,0.8653122519365277,0.8752472144077279,0.8920620866660112
0.8825123504852653,0.8951025045931746,0.9020792420424246,0.8933651560227279,0.8694200554098377,0.8853692632527906,0.900192470061109
0.8774711899478114,0.896537280590251,0.8979663200621705,0.8959941860726944,0.8800578484982511,0.886294966560313,0.8970890552693692
0.8951389304210974,0.9044239732174011,0.9051045972579548,0.9033856376346631,0.8830711168931511,0.9001961659339301,0.9009484218178668
0.8917888481412737,0.9032614726471351,0.9105191235255207,0.9098127231845478,0.8883787601510479,0.9033145564911846,0.9074682390599064
0.9014926252277302,0.9124056760305569,0.9097985495112575,0.9109094104594779,0.8910055640697104,0.9104838628372465,0.9078486947716659
0.9029503573474141,0.9129427056621161,0.9140401570446869,0.9117277784960172,0.8983269593143632,0.9050472517719742,0.9103520304257483
0.9077683824066204,0.9081749820018656,0.9123206493572587,0.916068780781327,0.8935902814584713,0.9114738252299386,0.9116034483112244
0.9084927151701345,0.9188804458195274,0.918482470284651,0.9188393551255107,0.9018280851914653,0.9136180734612245,0.9169479829921409
0.9143076470593753,0.918275308108403,0.9135467737296035,0.9196077190192511,0.9041158520223356,0.9148669323508034,0.9154560980845474
0.9156209906985373,0.919882959481852,0.9192630385454177,0.9232218041980917,0.9038431060012991,0.9110898748704145,0.9172204124106367
0.915476573202838,0.9232413571485439,0.9232587199522184,0.927411226670667,0.9056858333729878,0.9162743856859177,0.9219972661024919
0.9215903044938697,0.9276525309958146,0.9278696657280904,0.931108380587113,0.9111474844814076,0.9241441787915807,0.924894602957999
0.923827463308759,0.927935492445258,0.9269993559781003,0.9264629782604412,0.9140014578665163,0.9222555663290958,0.9235686926357414
0.9225544802304523,0.9262567354722204,0.9298742629919101,0.9305861404348363,0.9128822018361445,0.9235618320247193,0.9294590656803189
0.9239809233106836,0.9299506439210656,0.9301667346169177,0.9303417119279189,0.9227154541498338,0.9224245298116385,0.9290070844382647
0.927073058601972,0.9329962494251618,0.9327128774290424,0.9352184277183737,0.9199120536584008,0.9249215193097605,0.9310075098619992
0.9292234039639323,0.9350198778321763,0.9330639173439768,0.9332630067559858,0.9184250970869925,0.931201505372127,0.9314280471089307
0.9308327872262963,0.9381135274284095,0.9348145242169033,0.9332312607242397,0.9212756616661284,0.92975429053736,0.9312431137449219
0.9297852839632756,0.9373821331917224,0.9366360316116908,0.9364563493888121,0.9204333380276252,0.9340673557029315,0.9329285137836024
0.9317643611879388,0.9439020437319676,0.9392684807893836,0.9434974103160915,0.9222165699870086,0.9330062411159151,0.9327645232333859
0.9327445986747932,0.9382618461393415,0.9361338349821896,0.9423599403293285,0.9233385591804438,0.9318063700516417,0.9339641376271925
0.936107715730597,0.9429057847657172,0.9452287503474283,0.9419872817290654,0.9246571353861113,0.9343051753593571,0.9398935426988949
0.9363234016206808,0.9433196645286115,0.9462298317295176,0.9457417688384806,0.9329003695352579,0.9344015867439783,0.9374281661039253
0.9380458422395748,0.9467383349898386,0.942720969112731,0.9491552638384949,0.9322212725823507,0.942045642460123,0.9394394387710602
0.9437310816811403,0.9476878375391482,0.9438701837941188,0.9492649967690774,0.9297695726145203,0.938702189104905,0.9406804028599611
0.9413067968419293,0.9489592805181042,0.9450041705855877,0.9471954828632931,0.9322603779088536,0.9449401621770044,0.9423712759235301
0.9462806674913316,0.9491500179003308,0.9458291119357309,0.9518990070258335,0.9388604934947885,0.9435644475594083,0.9437709790670972
0.9487130267477107,0.9511506229419195,0.9443945777783773,0.9476097143371138,0.9372838179911007,0.9430221272730668,0.9470025390587169
0.9438563977072898,0.9486398943690499,0.9442715143443591,0.9504131442220674,0.9403498911171877,0.947764452920396,0.9452914830761484
0.9494463125609414,0.9504632263847508,0.9479397193198578,0.9528219923436725,0.9393971593659757,0.9496225547068171,0.945269181036908
0.9493667202104608,0.9528797166867513,0.9528972175196608,0.9491456335091403,0.9434957249114252,0.9488269928964614,0.9499471524907415
0.951668421060542,0.9509220452553343,0.9517537333291891,0.9515647783800938,0.9431140704869518,0.9478429092267115,0.9454032251552764
0.9493539844830723,0.9555673331048624,0.9474023490784862,0.9526798462555421,0.9481326085531873,0.9500834824512235,0.9457180065580444
0.9521990162672752,0.9569397038396146,0.9528814746858396,0.9538554486257684,0.9465889211505697,0.9501911950090133,0.9468625742456636
0.9533556625763756,0.9590994760463554,0.9518736755446658,0.9544493574801673,0.943239674754105,0.9542160902436454,0.9514766381715285
0.9534030104527597,0.9572595136325133,0.953461578977479,0.9615421036763326,0.9449941771380137,0.9533504452156553,0.9500646591903399
0.9540347653870075,0.9550991870669987,0.9547070949042246,0.9566041455405863,0.9499211284393565,0.9495549448628127,0.9497720102246964
0.9560981593141671,0.9605432226036349,0.9523589126542031,0.9550517400914508,0.9503439601273523,0.954723776269964,0.9479210780357341
0.9581712338542454,0.9609108814758178,0.9557821897414147,0.9585792269447044,0.9478807960419571,0.9554590354771726,0.9515839355581608
0.9577503654941367,0.9625891313323838,0.9591162769317082,0.9597214450699635,0.9500816799281682,0.953651900941751,0.9534578781913237
0.9587994462580569,0.9637436926929828,0.9598384492945339,0.962448470548224,0.9504566057950511,0.9602234413455,0.952973631487868
0.9599118057795778,0.9627299753871214,0.9586307001941903,0.9603823860605569,0.9549849643257351,0.9571466547784284,0.9546257809329205
0.9601712832931678,0.9622388842273125,0.9584944065254533,0.9601947369570322,0.9570994751692788,0.9584800381091633,0.9528760687102
0.9610264812327294,0.9618029661684435,0.9570185003650661,0.9599535344557646,0.9575354517077301,0.9584745674059455,0.9517290050950205
0.9583659509875104,0.9624414340359303,0.9573102474229177,0.962585697088435,0.9558985884849033,0.9591323820785908,0.9543571848033036
0.9617177387596868,0.9628169390633229,0.9591502447515461,0.9621614443147968,0.9518114062661477,0.9597335787003098,0.9523223997898226
0.9589312333974822,0.9636773761359032,0.9598988255114957,0.96183546992355,0.955150321447249,0.9585490670518049,0.955640352283288
0.9626958801332062,0.9653602152153823,0.9609217750980047,0.965933703415321,0.9521582267607707,0.9620053490921381,0.9543026456321051
0.9607795233089351,0.9637546827800495,0.960399192197522,0.963988485174599,0.9563965042003815,0.9610527100018625,0.9571726557709855


==> plots/data/femnist_accuracy_std.csv <==
DecentralizedKD,DecentralizedKD_PS,P2P_AKD,SpadeKD,FedKD,DecentralizedA2KD,DecentralizedAKD
0.26388586567289857,0.26388586567289857,0.26388586567289857,0.26388586567289857,0.2628583703850666,0.26388586567289857,0.26388586567289857
0.25477924458824985,0.2556763205890632,0.2633460881097934,0.257847321021258,0.2603203138912138,0.2553538466047438,0.26440884214772237
0.25096521385768256,0.24963940884723387,0.26133143772121104,0.2532104092721023,0.2587169094683457,0.24937400846261,0.2615291991163902
0.24753524655361633,0.247920295406222,0.2598701266654739,0.24920167299613558,0.26079071727860226,0.24564751676404467,0.25765204236966277
0.24547146284388352,0.24598437936703998,0.2593176732117861,0.24835019680352327,0.2577468157071926,0.24429881183295704,0.25752924367018515
0.24693120526193596,0.2475398933636132,0.25806546220421056,0.249475366534791,0.25692782079085347,0.24695312526919694,0.2580550327839652
0.2415875421704134,0.24661910601161657,0.25645588038062567,0.2502100943448767,0.2540268598112209,0.24713107727612638,0.2545409682474685
0.23971673496030754,0.24268190235186898,0.25119135950955035,0.2466758279717533,0.252482223213423,0.24542540274022712,0.25102315505368905
0.23757545952642065,0.2398574687347788,0.24695415506046042,0.24295195522826546,0.2509641831391636,0.24167170938373594,0.2472881740175846
0.23595307128124615,0.23547081805586503,0.243337509712625,0.23905326805744737,0.2499320671247352,0.23971594083636125,0.24272355723049036
0.2318423427482308,0.23324010143279597,0.23945408525688733,0.23538550419198154,0.24557525803318567,0.2361662410902853,0.24130404942393371
0.2275130791258587,0.2281892791665026,0.23550258313018876,0.2310602388423293,0.24184040417106378,0.23139439682957197,0.2355235142040545
0.2266931016550359,0.22508185754188076,0.2345847437026613,0.22750954853236732,0.23851720468791635,0.22781940897189118,0.23329976003472291
0.22190305958113177,0.21919993877919391,0.22698407743678758,0.2216637933548835,0.2347931120773094,0.22193918766815707,0.22803884474601438
0.21619650909084057,0.2147820729283323,0.22289034335964697,0.21843421415776038,0.2335100812308964,0.2197548397968879,0.2236794545694289
0.2153646451245385,0.21040091346599477,0.21625990978049453,0.21414600748939372,0.22888029519632833,0.21677560604363358,0.22097486208966693
0.21112275205290332,0.20847629743029575,0.213478966597693,0.20893303150247436,0.22860480191273944,0.21073703806598618,0.21646211568335647
0.20535532487599256,0.20082380414837991,0.20733926914538764,0.20216521241268226,0.2256355729628683,0.20656855657223144,0.2110265399397136
0.2043018082792231,0.1979896623594722,0.20401103112328495,0.20043984064658238,0.2225891892449746,0.20598219212681093,0.2077475549072861
0.2006142971323353,0.19603392016733617,0.2006940361978255,0.1970543428082996,0.21685574271993957,0.20284712822388812,0.2031126834172793
0.19753783518706935,0.19226378682788764,0.19765121865292207,0.19446939565616972,0.21266071457637686,0.19612927468454786,0.20046473521577793
0.19563847538962256,0.19058744668612357,0.19525762778616496,0.1926831625501293,0.21023269677185286,0.19526627401942437,0.1987402337762532
0.19345414217712872,0.18919660956371248,0.19293518679660848,0.1917646782574831,0.20829535861871845,0.19674598600685383,0.19705612139265272
0.19039042059117067,0.18557277924930954,0.18927799034665801,0.18712580458307765,0.20625124114774293,0.1895126588410226,0.19132482104497148
0.18825379477403423,0.18384377164596205,0.187986536133011,0.18505489550938556,0.20306513543081967,0.1906238352784794,0.19190361582319806
0.186776790220578,0.18074804360031846,0.1842443670876975,0.18361645505429294,0.20112866765679654,0.1876004368045011,0.18805973422514827
0.18434000305017112,0.17810470989251906,0.18030410057080593,0.1806534047832787,0.19833658848147961,0.18971363377754585,0.1862873311765197
0.18324623314913474,0.17522198061602984,0.17749348491581546,0.17778938400421201,0.19599123268232818,0.18581547429859904,0.1835451335457209
0.1794234991147588,0.17181297937856072,0.1757251824194472,0.17437371485948097,0.19371993481326996,0.18281487428169943,0.18214526745113785
0.17629101571460004,0.16892872287828636,0.17246967513122327,0.17058970284598735,0.19137045200298278,0.17834783101358562,0.17777248282686506
0.17292610591467392,0.16631512693770414,0.1711467119959182,0.16791538932865505,0.18921148440814814,0.1749087560742561,0.17520859198166788
0.1702475222616074,0.16257021131148894,0.16854207550495534,0.16584451298223862,0.18765325922678527,0.1719222645185063,0.17360969136172805
0.16594463869132708,0.15810777654847197,0.16378505971101726,0.1602602732620963,0.18436196366829644,0.1677722138741496,0.1685484860486181
0.16310896601552094,0.15402877901370968,0.160384553662097,0.15896435822629335,0.18696282636526668,0.165245030020146,0.16582683673924592
0.16025133403671413,0.15130392958625233,0.15859772359049312,0.15518593758370214,0.18269342214440307,0.16128864262629444,0.1635423260831816
0.1595895773974589,0.14883498032113734,0.15641783054814887,0.15280037008041686,0.1823409516462015,0.1613678929669265,0.16096017300967197
0.15404511715532618,0.14540466007345393,0.151084283983925,0.14965542151969982,0.17891852240729833,0.15684855046404486,0.15782274312148925
0.15155342713370043,0.1452594059090995,0.14953207075764333,0.14857414017694417,0.1774066273665649,0.154424858593191,0.15648335262360388
0.15191431958988955,0.13936530548864434,0.14515948294840741,0.1446532788579354,0.1737919074747991,0.15149636961206792,0.1545705381418186
0.14627089928078857,0.1363904780065614,0.14256606441747421,0.14231911852921025,0.17265540218411762,0.149427092713495,0.14988590115365694
0.14546501316282504,0.1360530411976652,0.14245886515554235,0.13958824102987072,0.1701598582312794,0.14679261817514702,0.147540044988184
0.1434627970140737,0.13451903884771813,0.14047953606147023,0.1376001256148462,0.1692293853501678,0.1445556218949125,0.1470612244009481
0.14179045098801674,0.13440639815046973,0.13788363944475127,0.13687712141518632,0.1683247229621619,0.14350224214775592,0.14296175373295217
0.13880601011691146,0.13038609018561131,0.13519154594603192,0.13471593012379296,0.16576949747898467,0.14308784071761604,0.14036985258050164
0.13859539819268737,0.12954454595543635,0.13572760979044213,0.13435758885855345,0.16259220495125337,0.1411239853543078,0.13936710409773073
0.1349776972852133,0.12572243277589343,0.13139459818519517,0.12897885009630872,0.16080206899197869,0.1389974548386288,0.1373336739927457
0.13327757077754215,0.1231463415238034,0.1300841437185544,0.12976669384768777,0.15878608366099117,0.1357550858612056,0.1356501988877931
0.1332765708858234,0.12194864959806398,0.12838614758973188,0.12711114252568773,0.15766053922646944,0.13679006736103747,0.1349898470727181
0.12993266845866483,0.12107644901963821,0.1277834492880543,0.12601556057866042,0.156488954977644,0.13336229768166338,0.1334259666403052
0.12913665675861677,0.11894111973168356,0.12461896336033818,0.12399499285995738,0.1516497836371484,0.13327793360249446,0.13221438391383109
0.12771554807320662,0.11912542207705176,0.12159083486624715,0.12306573110306251,0.15040239630100877,0.12955183025649764,0.13044133541561242
0.12702490798950397,0.11866528388930002,0.12173403417220403,0.12360689753251668,0.14670768514237592,0.13022829517782347,0.12854518122679315
0.12456848603322068,0.116577433964942,0.12023467934079743,0.12230074380528119,0.1446799252011758,0.12608465646528377,0.1265052834239759
0.12273979924173432,0.11526481684765577,0.12009053906305149,0.12014585067566941,0.14182566042922112,0.12394205850225495,0.12438840232743316
0.12231472704057005,0.11467608655420328,0.12011189460719005,0.11964128271125288,0.13998480240210148,0.12471447150196999,0.12441080192055579
0.1213727620647459,0.113012930937391,0.11836295857060794,0.11973608064076349,0.13944909546220058,0.12302209837961471,0.12228048844543182
0.11975744736669443,0.11358409373298912,0.11919892575270667,0.11832154661384546,0.1353425871228945,0.1215426573917037,0.12214575270037538
0.1182242370087476,0.11240687819283963,0.11710160402984862,0.11874802278303857,0.13429261584234914,0.11889998700403596,0.1194084867164857
0.11904107958183985,0.11104374682158472,0.11683802658816098,0.11836868853975646,0.13224736937429377,0.12042263233453918,0.11837139174902966
0.1171753854419572,0.10931368206356899,0.11638641733497468,0.11466656442425764,0.12885675609904906,0.11870895666114363,0.11672458201743222


==> plots/data/femnist_loss_mean.csv <==
DecentralizedKD,DecentralizedKD_PS,P2P_AKD,SpadeKD,FedKD,DecentralizedA2KD,DecentralizedAKD
1.5803546628231804,1.5803546628231804,1.5803546628231804,1.5803546628231804,1.6115042225271463,1.5803546628231804,1.5803546628231804
1.5753388181949657,1.576399647568663,1.5373467037764688,1.5758618776872755,1.5956625942140819,1.574902822226286,1.5376483308772246
1.5560820976272225,1.5539638067161043,1.5010632249961295,1.5543829434302947,1.57616731112202,1.5559917432504395,1.5017881713621322
1.526571676656604,1.5231658963362376,1.4636057430133225,1.52164583530277,1.5457216041286788,1.5280129459748664,1.4656816527868313
1.4996280054499707,1.489897457019736,1.429789689530929,1.4892539371860525,1.5213977068910995,1.4995740981275836,1.434055660031736
1.4673496441915632,1.4439154846345383,1.3856646361388267,1.4342722299819193,1.4912460648392638,1.4521352128932876,1.396121736870458
1.4433683613191048,1.408289210262398,1.35279920698454,1.3958732028802239,1.4632576695953805,1.4209289291749396,1.368338992968202
1.403502473824968,1.3586840843098862,1.304868569575871,1.3440188934095207,1.4396975501005846,1.375633371636892,1.3259027942456305
1.36904851047943,1.3151841314757866,1.2615379887446765,1.2992336938281854,1.4111697476978105,1.3359212315082554,1.2872350516480704
1.3363660296363133,1.276304735314722,1.2238369393100341,1.2587154313921929,1.3817787195742128,1.3002916268787037,1.2533732307888568
1.3080341733278087,1.2423233506393927,1.1905495391848187,1.223997269667064,1.3619184883932274,1.2684591437100121,1.2226107622574394
1.2802391095086931,1.207702823964258,1.155019325806449,1.1883094261959195,1.3333725528605282,1.2367577674736576,1.1902481388983628
1.2453615604154764,1.1707117454210916,1.1197189847255744,1.151548558976501,1.3118720904613532,1.2010639411583544,1.156519361951699
1.21090183335046,1.131902953584989,1.0818022995442154,1.111896477813522,1.2911783386518558,1.1648379080680509,1.1202124579964825
1.1909408732379476,1.1101614828966562,1.0595497838097316,1.0887540241330862,1.265582091982166,1.1433275553397835,1.0982049884274603
1.1650078211476405,1.0824955118509632,1.0330824345288177,1.0604401185922323,1.2457899047682681,1.1162681785101691,1.0722238532081245
1.1392924721539022,1.0544606052773695,1.0049440886452794,1.0315052991732956,1.2219831763456264,1.0895149664394557,1.0455009166399638
1.1089156894696255,1.0233638776869822,0.9742449517020335,1.0000164192728698,1.2072421949605148,1.059284353184824,1.0155840768665074
1.0881325446814298,1.0021113906614485,0.9530858807141582,0.9776403129970035,1.1942884256939093,1.0385913142437737,0.9951113008397321
1.0563302391301839,0.9692479539926474,0.9204408571838091,0.9446337489411235,1.1696195862690608,1.0059037972179552,0.962537663107117
1.0351163440197706,0.9473190141096712,0.8987207262217998,0.9221519833679,1.1544865487267573,0.9844071265620491,0.9404543990641832
1.0131092636473478,0.9242736948033174,0.8755009281355888,0.898174260975793,1.140104932722946,0.9619800519353399,0.916880360574772
0.995147476606071,0.906998664215207,0.8581795847415924,0.8806941036693752,1.1271311470121144,0.9438652844106159,0.8988346959960957
0.9728157576887557,0.8873092374873037,0.8387691358414789,0.8608122700825334,1.1048636178299784,0.9225413148074099,0.8786684719240292
0.9559681036292265,0.8706199046798672,0.8226824700816845,0.843717228807509,1.0911583700155219,0.905964621870468,0.8612896819148833
0.9315746847943712,0.8460376058643064,0.7975181789913525,0.8187692799186334,1.0853866352140904,0.8805355494096874,0.836211407034037
0.9144930108046779,0.8292171761766077,0.7806756431733568,0.8018720623260986,1.074392097108066,0.863918141570563,0.8179713017788407
0.9033384933788329,0.8194132438472783,0.7720876390362779,0.7927774962751817,1.0556435248628258,0.8535521509374183,0.8088783229856442
0.8870817085914314,0.8039634838327766,0.7562447652841606,0.7770428726201256,1.0477320399880408,0.8371039789232115,0.7912233477737755
0.8702809480406964,0.7882696795913702,0.741780213753227,0.7621208306976284,1.0316384527087212,0.8210147454271401,0.7768922264291905
0.8587634226835021,0.7774994750600308,0.7318088897271082,0.7516303910811741,1.0201534726719061,0.8104077928916862,0.7659231206464271
0.8472461131525536,0.7665133556785684,0.7222604272111008,0.741455518460522,1.0138245121637979,0.7996231023160119,0.7556632169925918
0.8337050379378098,0.75278885645171,0.7080004101525993,0.7270680023233096,1.0017421589667597,0.7857037051767111,0.7412618803046644
0.8237991374048093,0.7431478285013385,0.6986654606539134,0.7190658239694312,0.9885262813915808,0.7762833187046151,0.7316195141865561
0.8072055806964636,0.7283868829533457,0.6852280251899113,0.7041082554434736,0.9794973062972229,0.7605133728714041,0.717461776152874
0.7936875879609337,0.7149766143240656,0.6727748690355414,0.6911386208795011,0.9745876372233033,0.7478167290721709,0.7048701486123414
0.7803783130149047,0.7032974433231478,0.6609856452078867,0.6796507295438399,0.9625012950661282,0.7353391608533759,0.6925864867881562
0.7711498625762762,0.6952944734335565,0.6519327358854935,0.671735577364452,0.9454807357738415,0.726109435306862,0.6825816694321112
0.7631789443471159,0.6873500348643089,0.6459682588352977,0.6651264293910936,0.9362272807210685,0.7182644668314606,0.6760357569460756
0.7539615523101141,0.6798717901964363,0.6380275339734119,0.6566251010354608,0.9256699783851703,0.7088443388836458,0.6674145098604882
0.7397874568837384,0.6669983480374018,0.624542326911663,0.64320615341266,0.9135073908232153,0.6951580036090066,0.6527929792661841
0.7327243482135237,0.6614214843294273,0.6182228263452029,0.6368107921521491,0.8993623363475004,0.6886220677569509,0.6461747111574125
0.7320785270258785,0.6621573810217282,0.6225009899400175,0.6401192746777087,0.8940306474268438,0.6905220814111332,0.6498354287755986
0.7226071554391335,0.6535407476313413,0.6126207834358016,0.6310980658931659,0.8774351569513479,0.681020531974112,0.6403034236732249
0.707725153726836,0.6396908949501812,0.5984102338552475,0.6164869713659087,0.8666661336397132,0.6657189943486204,0.6250449144622932
0.7018061440934737,0.6336795841033259,0.5934356357615131,0.6114154247039308,0.8519342244230211,0.6599618366981546,0.6186530878837221
0.6961823390796781,0.6296089720601836,0.5894250003403674,0.6074632061637628,0.841165775799503,0.6555276353067407,0.6145473752112594
0.6861146441443513,0.6199423965858295,0.5768337084329688,0.5964536859999255,0.8272613710661728,0.6440571988824134,0.6014975609393636
0.6810462313657626,0.6166037743779209,0.5767228764039464,0.5947228673364346,0.8127102697268128,0.6417142732922608,0.600664938306436
0.6751856759407867,0.6121333996951581,0.5712422549802187,0.589708797239388,0.8012321596468489,0.636259828104327,0.5948912991381561
0.6672879043780267,0.6036262005032039,0.5647018176379304,0.5826560741849244,0.7896200374141336,0.6277853134026131,0.5876951463085909
0.662654355665048,0.5998712308797985,0.5608868568312998,0.5795147444183627,0.7755545285219947,0.6237691101618112,0.5834641278379907
0.6566048974605898,0.5955819128639995,0.5569823262219626,0.5751341692140948,0.7684146376699209,0.6179742925520986,0.5780539688809464
0.6467567691393196,0.5858743520391484,0.5470566703363632,0.5654269984519731,0.7571185838865737,0.6091607020112375,0.5694720412107805
0.6413776909342657,0.5824420080923786,0.5442597166278089,0.5620091576532771,0.7541571307492753,0.6037602855761846,0.5655505329572285
0.6388357432481522,0.5814125261968002,0.5434594502843295,0.5606066576298326,0.7361140723650654,0.60223301372258,0.5637899833758517
0.6315814406517892,0.5745061575838675,0.5373173982556908,0.5553801914770157,0.7316986358320963,0.5960696079675109,0.5572317958716303
0.6253670406434685,0.5691463391575963,0.5295927068366048,0.5487673235529413,0.7238019999054571,0.5890103452373295,0.5490975849640866
0.6206862342947473,0.5665738299318278,0.5296121132870515,0.5476246093896527,0.720151948366935,0.5863440485539225,0.5482636200260215
0.6196092279100169,0.5659782033367083,0.5294013043097221,0.5475502298392045,0.7083704886150858,0.5864718066311131,0.5485991647653281


==> plots/data/femnist_loss_p10.csv <==
DecentralizedKD,DecentralizedKD_PS,P2P_AKD,SpadeKD,FedKD,DecentralizedA2KD,DecentralizedAKD
0.7167407357692718,0.7167407357692719,0.7167407357692719,0.7167407357692719,0.8708543680111568,0.7167407357692719,0.7167407357692719
0.8418861663341524,0.8416445428133011,0.7116355866193771,0.8378849232196808,0.9005510121583938,0.8316541534662246,0.7114862126111984
0.8463824477791786,0.8445474686225255,0.7081831939518451,0.8435207311312357,0.9010013419389725,0.8507152956724167,0.7063798646628856
0.8445249060789746,0.8359120579560597,0.6813834563891092,0.8385946798324586,0.8904081434011459,0.8439203574260077,0.6768876691659292
0.814079749584198,0.7984050816297531,0.6673843130469322,0.7982762557268142,0.866149150133133,0.8047850173711776,0.6698693829774856
0.8200378894805909,0.7808670204877853,0.6496919482946396,0.7671646159887314,0.8491560288270315,0.778485183517138,0.6550987654924393
0.7837316739559175,0.7352943992614747,0.6168730077147485,0.7165941390395165,0.8404199504852295,0.7292475289106369,0.6244677862524985
0.7744094717502594,0.7249559047818184,0.6074450176954269,0.6917590528726578,0.8272637649377186,0.709905418753624,0.6225408536195755
0.7501131033897399,0.6874692669510842,0.5783012457191944,0.6521949601173401,0.8155413323640823,0.6732901659607887,0.5857211143771808
0.7255996078252792,0.6697671222686769,0.5553636478384336,0.6336927276849746,0.79750405728817,0.6546591603755951,0.5660040358702341
0.7195271849632263,0.6650291785597802,0.5293229976296425,0.6118010309338568,0.7935026681423187,0.640493848323822,0.5392823612689972
0.6980265802145004,0.6440796831250191,0.5334946735699971,0.6005358493328095,0.7812895029783249,0.6226849058270454,0.5393714985251427
0.6791136395931244,0.6218490802248319,0.5151302677392959,0.5825579085946083,0.7574639374017715,0.6138605996966362,0.5307146465778351
0.6817518356442451,0.6169085958600045,0.49522430896759034,0.5661617874105771,0.7471760867039363,0.596257386803627,0.5057448521256447
0.6517503345012664,0.5971306985616684,0.49732624351978305,0.5508625227212905,0.7344909113645554,0.5830748254060746,0.5120422658324242
0.6437754398584365,0.5730219897627831,0.47547490447759627,0.5289138400554656,0.7203331208229065,0.5630499714612961,0.4870899656414986
0.6299057650566102,0.5669801864027977,0.47759094074368474,0.5198692790667216,0.7256313878297804,0.5524080187082291,0.4920048154890537
0.6163258451223375,0.5438090705871581,0.4540617835521698,0.5020655208826066,0.7112597241004309,0.5348647722601891,0.470882231593132
0.5971209073066711,0.5306450159847736,0.44410848572850237,0.48665520817041397,0.7128850585222244,0.5195192489027978,0.4587345537543297
0.5822144422928492,0.5175846526026726,0.42878523901104926,0.4777089028557141,0.694965456724167,0.5057737401127815,0.44275815501809124
0.5718933662772179,0.5082045105099678,0.4363153148690859,0.46862418105204895,0.7003887428840002,0.5071363314986229,0.44875746339559547
0.5611226937174797,0.5035597530007363,0.4141684806346893,0.45264373213052744,0.6850361001491547,0.4935735028982163,0.4325520986318588
0.5575113224983216,0.496372198164463,0.4102871553103128,0.4470227617025375,0.6894587588310241,0.48146491646766665,0.42648663550615307
0.5479499009251595,0.4852868930498759,0.4026889841258526,0.4338983350992202,0.6803940457105637,0.47191842615604396,0.417613376925389
0.5290324708819389,0.4631426200767358,0.3814949214458465,0.408698293864727,0.6727714622020721,0.4517527922987938,0.3950135460495949
0.5111807675162952,0.46306997679173945,0.3742701800415913,0.40739388902982077,0.6692614229520162,0.4488073384761811,0.3912075324108203
0.5103179901838303,0.45695099234580994,0.3743685449163119,0.40664441108703614,0.666325558423996,0.44849537312984467,0.39121798545122144
0.5009117692708969,0.4434651292363802,0.36148764610290524,0.39168713212013245,0.6652746939659119,0.4273766998946666,0.3747705130279064
0.5063845199346543,0.4493153512477875,0.37134344056248664,0.40256357297301293,0.6494146353006364,0.43423824429512015,0.38695848248898984
0.49330485314130784,0.4394911205520232,0.3570912171403567,0.38892512202262874,0.652644522190094,0.4242695227265358,0.36435227155685423
0.4739940515160561,0.4259165558218956,0.3495773513118426,0.3837275299429893,0.639753314157327,0.41157655641436575,0.36420662405590215
0.47851995428403227,0.4286202207207679,0.3544646619260311,0.3866587364673614,0.6415549790859222,0.41884540766477585,0.369414628893137
0.4660985144972801,0.4180229209860166,0.34296739548444743,0.37773573487997053,0.6307501348853111,0.4065791836380958,0.3501982106268406
0.4590215173363686,0.4129646348953247,0.33551172763109205,0.36970901623368263,0.6205374246835709,0.4021275079250336,0.3419514713684718
0.45716944644848506,0.41316987574100494,0.3347317872941494,0.36873635888099665,0.6235096309582392,0.39932597219943994,0.35061916127800935
0.44787952423095706,0.40117398997147874,0.3242703459163506,0.3500222034752368,0.6132373544573785,0.38639555588364594,0.33469070727626477
0.4399413025379181,0.38960061977307003,0.31983104020357134,0.35074823677539824,0.6048920819163321,0.38121687233448026,0.33484320864081385
0.4369307294984659,0.3868829799443483,0.3126694169143835,0.3435332375764847,0.5906105449795722,0.3743720477819442,0.3248668159544468
0.4244427073995272,0.38103043645620344,0.31227108597755426,0.33345034887393316,0.5891320797801017,0.3688434518376986,0.3261928636829058
0.4205328504244486,0.3734899444878101,0.30331194818019863,0.33243973895907397,0.5755058191219965,0.36311499059200286,0.31468282565474504
0.40904874294996263,0.3700769987702369,0.30087879747152324,0.3298146894574165,0.5661670577526092,0.3547935391962528,0.3085834197700023
0.40419100334246955,0.3623765592773755,0.29768487125635146,0.3287437011301518,0.5656402255098024,0.3573741102218627,0.3050549671053886
0.40578140437603,0.3630647164583206,0.3000231973826885,0.32603514477610585,0.563081581791242,0.3538044813275337,0.3097665737569332
0.40662974049647643,0.34867581471800807,0.2908493893966078,0.3183825096487998,0.5503063986698786,0.3454880045354366,0.3021090045943856
0.3906170943876107,0.3447702148556709,0.2813605233033498,0.30821622446179386,0.5390837809443474,0.3394761428236961,0.29117502778768534
0.3970986780524254,0.3519890537858009,0.2861726355055968,0.31428859785199165,0.5309254112839699,0.341150004863739,0.29551312446594236
0.3804093290865421,0.3347907016674677,0.27446402827898664,0.3013512932509184,0.5107929697632789,0.3228072340786457,0.28542777126034097
0.38306761622428886,0.3440940105915069,0.28520010724663736,0.31007410377264016,0.50966695835193,0.33521339088678354,0.29385752812027927
0.38370465015371635,0.3359885969758034,0.27763784979780515,0.30439951568841933,0.5021650552749632,0.3368424900372823,0.2890894357363383
0.3795958825945854,0.3346719755729039,0.27410566384593643,0.3024388848245144,0.49169604659080496,0.3321242296695709,0.28278697893023486
0.3746343401074409,0.32808427259325973,0.270144675374031,0.297644074037671,0.4855841773748398,0.3228268832465013,0.27434888258576384
0.36615527570247647,0.3245653577148914,0.2733290576438109,0.29464443892240516,0.48062454640865326,0.32144448697566985,0.27892030507326127
0.3675277933478355,0.3264562548696995,0.2674726379662752,0.2871731097002824,0.46150007903575896,0.3174256239831448,0.27357155866920946
0.35813218161463733,0.32184444680809976,0.25976580525437987,0.290147241204977,0.46165618191162744,0.3148686489462852,0.2651305494209131
0.3642479912439982,0.3172464786469936,0.2650649357835452,0.285876164684693,0.4535437044501305,0.3131857249637445,0.27092477902770035
0.3571318795283635,0.314120348294576,0.2645728818575541,0.29180886685848234,0.4501641313234964,0.31238078917066253,0.27088855937123296
0.3554098280767599,0.309177576303482,0.25462587152918176,0.282517473300298,0.4382264553507169,0.30809199213981625,0.26362626234690345
0.34730826839804646,0.3054880371689796,0.24888053029775614,0.279738897383213,0.4376699438691139,0.3005937413871288,0.25037884314854936
0.34832051138083137,0.31522285282611845,0.25214584057529765,0.27984324544668193,0.4326156431436538,0.2989850054681301,0.25673507392406464
0.34618921920657153,0.3137050897131364,0.2525916717946529,0.2763317772746086,0.4332626360654831,0.2995181922614574,0.25395917519927025


==> plots/data/femnist_loss_p90.csv <==
DecentralizedKD,DecentralizedKD_PS,P2P_AKD,SpadeKD,FedKD,DecentralizedA2KD,DecentralizedAKD
2.34485497713089,2.3448549771308898,2.34485497713089,2.3448549771308898,2.3228225779533385,2.34485497713089,2.3448549771308898
2.304720716476441,2.3027289748191837,2.3102884149551395,2.3040068554878235,2.311883661746979,2.3020562338829045,2.3099192190170292
2.2892253780364995,2.2906944084167487,2.2961441302299503,2.291461954116821,2.3052835774421694,2.2881291222572324,2.2971427106857303
2.279687638282776,2.278447508811951,2.287921738624573,2.2786549949645996,2.2976959586143493,2.2789771437644957,2.2885322690010073
2.2681366753578187,2.2674323105812073,2.275246413548788,2.266641243298849,2.2862405347824097,2.2668502529462184,2.275898617108663
2.256753785610199,2.255174734592438,2.266065559387207,2.256663627624512,2.284835548400879,2.2596483731269834,2.2677361392974853
2.241441032886505,2.2358035254478454,2.249374380111694,2.2352864718437195,2.2697029781341556,2.245279939174652,2.251614444255829
2.2117356562614443,2.2074698150157928,2.218519777059555,2.1994268965721133,2.2571900057792664,2.221169941425323,2.235806113878886
2.1754325532913215,2.161456736326218,2.1749709522724157,2.156681996583939,2.2439862465858456,2.1828390669822695,2.2037289714813237
2.140227729082108,2.1138712203502656,2.14555487036705,2.125773779153824,2.2215022087097167,2.1529387629032137,2.1757225894927985
2.0810077929496766,2.0532243835926063,2.082179326613745,2.066695997714997,2.196349968910218,2.1015763616561896,2.1167329192161564
2.046518788337708,2.022230048179627,2.0468800222873695,2.0364436376094823,2.1604820132255558,2.0749027967453006,2.0851631867885594
2.018776979446412,1.9691487514972696,2.037925019264221,2.026913012266159,2.146970632076264,2.03636797785759,2.0746911648909254
1.9807676661014564,1.9145512998104102,1.9559788250923162,1.9474776685237891,2.1125392818450934,1.99921877861023,1.9937873101234445
1.9627300477027898,1.890028944810232,1.9285547959804539,1.9072914691766107,2.0702303290367134,1.9765984714031226,1.9822310459613806
1.8896983492374424,1.808252985477448,1.8381596386432655,1.824060246944428,2.032578805685044,1.9087805962562565,1.9053746247291574
1.8526163774728779,1.7498283648490909,1.7852195632457744,1.7932670009136207,1.9923267221450813,1.8665670345226928,1.8616700899600989
1.7912115669250492,1.6841365591684982,1.7405866909027101,1.7226030397415166,1.9704454994201668,1.815028413534165,1.8214184463024143
1.7739450275897988,1.6687852990627292,1.713070191144944,1.6819383537769323,1.9550933146476752,1.7788497209548957,1.8069731175899508
1.696018592913946,1.552008419831594,1.6347391784191132,1.5936429369449618,1.8772476947307595,1.7078732001781467,1.7344717407226564
1.6574418842792518,1.5189328539371494,1.5942164921760562,1.5643072736263277,1.8870568490028385,1.6721487402915962,1.6849038326740267
1.5982031095027929,1.444904597997666,1.514500759840012,1.4767864382267004,1.8582328534126282,1.5938845531145738,1.6285257756710059
1.5635597193241124,1.4145534265041355,1.4681337058544162,1.434537241458893,1.8371269774436954,1.5670350790023808,1.545707545280457
1.5412297379970554,1.398113048871359,1.4635609364509583,1.4460392427444462,1.7738586318492895,1.558230660359065,1.53685638666153
1.4922513490915301,1.3844420039653784,1.437940565347672,1.40562086502711,1.769265789985657,1.51951605796814,1.5141621184349063
1.4519180250167856,1.3177590858936317,1.3644049751758582,1.3349306730429338,1.7022792041301738,1.4575260627269753,1.4668938112258914
1.4185466492176064,1.2843151708443965,1.3319144177436832,1.3015634310245523,1.6885671651363379,1.4290599334239964,1.3959004175663003
1.4105854674180356,1.3009455764293674,1.320210993289948,1.3057423210144048,1.6355127644538883,1.4259911441802982,1.4234000253677372
1.3719085276126868,1.2681795670588814,1.2978460597991948,1.288424485524496,1.6255436197916668,1.3717297720909123,1.3712638235092165
1.3413525533676154,1.2442523664236071,1.228618473410607,1.2392843449115758,1.5547694182395941,1.343923806746801,1.319872093200684
1.3319495737552647,1.207512847185135,1.2077120508750283,1.2110058802366261,1.5323842287063605,1.3066147720813754,1.2904027175903323
1.31244131565094,1.198479168812434,1.233376926581065,1.2008821674187984,1.5125738994280504,1.3029929459095004,1.283580203056336
1.2240332400798806,1.140811322927475,1.146648275256157,1.1427247112989432,1.488408885002137,1.2142915105819707,1.2021710693836218
1.26651173055172,1.1388820606470111,1.1513379502296448,1.1428506547212602,1.466340659856797,1.2279469043016438,1.2100876951217654
1.2353201186656955,1.116006731987,1.1365818840265278,1.1198836445808413,1.4364717721939093,1.1913812923431406,1.191339792013169
1.2191725993156435,1.1412580347061159,1.112976611852646,1.1251971882581715,1.4079689582188935,1.216685386896134,1.185512315630913
1.1840227854251868,1.0962715268135073,1.0897137296199806,1.0897339403629307,1.3997426378726965,1.1737679123878486,1.12722135424614
1.1718924729029339,1.078688891331355,1.08765367269516,1.0864071571826937,1.3535111494859065,1.1524779893954598,1.1470008885860445
1.159732100963593,1.0723087412118915,1.0699760878086095,1.0813054126501087,1.3426997999350232,1.145428689519565,1.1208793133497243
1.1562642920017248,1.0723828732967378,1.0694901883602146,1.0741878002882008,1.3101752022902176,1.1419385236501696,1.1267625260353091
1.1257056373357774,1.0218893049160642,1.0293574678897859,1.0334800499677663,1.3377575484911612,1.077901176810265,1.0663502621650698
1.1250774645805364,1.0401872539520265,1.0132335925102236,1.025367678999901,1.2826018595695499,1.1064546165863676,1.0777268236875535
1.1352650254964833,1.0329873917500183,1.0282550084590913,1.0332855880260472,1.2891153734922411,1.104788507620494,1.0659980177879338
1.123459259668986,1.041877810955048,1.0361867845058446,1.0332221603393559,1.2625022453069692,1.1169651728868488,1.0699029697974527
1.0966264597574873,1.0018857240676882,1.0057116997241977,1.0087546437978747,1.2219473481178287,1.0635155588388447,1.0428135263919833
1.0848802816867829,1.0068770730495455,0.9962150716781621,1.0093048771222437,1.2403252673149112,1.0613585984706881,1.0481430149078375
1.0907045632600791,1.0143203073740008,1.0129022206862772,1.0136578154563907,1.2100345444679264,1.0760928686459863,1.0541750282049185
1.051609827876091,0.9677137301365539,0.9547989642620089,0.9748624565203986,1.2121620841821037,1.0393374196688339,0.9962406098842622
1.041106318831444,0.9443319362401965,0.9761282253265382,0.9604313216606778,1.2111457335948947,1.0273848688602452,1.0181042253971104
1.0320260173082354,0.9443237829208376,0.95969889998436,0.9518108940124517,1.1598501187562946,1.0087904632091527,0.9804480707645421
1.0471208717425668,0.9523836112022404,0.9401583707332616,0.955717227458954,1.131861430803935,1.016490926742554,0.9909571373462678
1.030203121900559,0.9489509850740436,0.9732203966379167,0.9584281879663472,1.1317545437812813,1.008908454775811,1.0116087061166765
1.0189977699518207,0.9439771721760435,0.949980600476265,0.9569935186704003,1.1424370843172076,1.0029951316118242,0.9799865102767947
0.9997520732879639,0.9162095975875857,0.924096503853798,0.9271739137172702,1.1409604861338933,0.989885152379672,0.9722703057527546
0.9946116912364964,0.9047246205806736,0.9328794664144521,0.92299734055996,1.1193507242202763,1.0001252537965777,0.9881387299299241
0.9827470219135288,0.8917083996534352,0.8952592974901205,0.9108582347631456,1.0819596576690678,0.9572684758901602,0.9361302238702777
0.98359987338384,0.8983862604697549,0.9063909763097767,0.9276822441816333,1.0950393549601238,0.9617509961128239,0.941946801245213
0.9602127653360369,0.8919373410940172,0.8966838264465338,0.902193379402161,1.0892568325996401,0.9411589610576637,0.9271240502595909
0.9645714205503465,0.8968119867642722,0.9063397032022478,0.9144054579734803,1.0661921423673633,0.9408262592554095,0.9451932185888292
0.969468069871267,0.8903100597858431,0.9052814823389056,0.894166131615639,1.063083109458288,0.9527598083019259,0.9386831611394886


==> plots/data/femnist_loss_std.csv <==
DecentralizedKD,DecentralizedKD_PS,P2P_AKD,SpadeKD,FedKD,DecentralizedA2KD,DecentralizedAKD
0.6446737276894112,0.6446737276894113,0.6446737276894113,0.6446737276894113,0.5674863569605335,0.6446737276894113,0.6446737276894113
0.5680629166864753,0.5681150759461132,0.6215865556374777,0.5684516878250617,0.5487102522667513,0.5698182180077629,0.6205753024738714
0.5530573779886423,0.553272740016743,0.6120179515643418,0.5529661219286076,0.5347260077582903,0.5518939410469749,0.6116079459390051
0.5446673282754059,0.5447963414595517,0.6062122346412319,0.5453094915705428,0.5411799804525235,0.5436665247981567,0.6061012380554137
0.5413894850308234,0.5423247427068048,0.6030916319994327,0.5420859671134528,0.5323486776874216,0.5409067977305734,0.6031265893195654
0.5350938702637225,0.5425449472211348,0.5986493261851165,0.5521230505406759,0.5281712087067534,0.5489164364844996,0.5985040194373172
0.5344834942676171,0.5455178707357378,0.5982607886352469,0.5579902983171827,0.5279751236709234,0.5526099214906227,0.5975601142498193
0.5228839872842417,0.5339948523116496,0.5858445503169141,0.5485839504701783,0.5217197022743056,0.5449322074237579,0.5856838883776014
0.5190660835638087,0.5299045331564247,0.5819927686105087,0.5471083572745641,0.5158450241507102,0.5446233742630558,0.583291201885729
0.5161047160177386,0.525666534056316,0.5777487451860392,0.5438709511755615,0.5156227535494272,0.5426738699307971,0.5797814679635152
0.5083977644035172,0.51666672539198,0.5689863918372338,0.5373213427446107,0.5061013975948174,0.5372948863144544,0.5725929375279564
0.49942150483654657,0.5063054160241449,0.5573699113329617,0.5281355312827576,0.5071584790355933,0.5281998308973428,0.5615214567956275
0.4972438544518113,0.5021637007543769,0.5543773442193095,0.5259139401512347,0.5010465272189939,0.5258152585858579,0.5593807115550825
0.4872095539693361,0.49144287053156105,0.5411281722437534,0.514234957125707,0.4947916828239565,0.5161961884548015,0.5474443819734354
0.47855973484625575,0.4809669450611227,0.5303883475846084,0.5046155394842686,0.49046783771506747,0.5073037179893015,0.5367007768011047
0.47665343937075766,0.4767508310318484,0.5257634718592858,0.5010802575061775,0.47947420793213064,0.5049540044518228,0.5329465761700506
0.46754643670907203,0.46600718262802127,0.5150371887136614,0.49141078961508705,0.47684346596415067,0.49620896273928244,0.5244804420324757
0.45993500603592025,0.45781407328872314,0.5047162248021324,0.4819853166870833,0.46816563572699454,0.4881505844164436,0.5149385879355771
0.45970635343670346,0.4547856149389048,0.5035373974824268,0.479403963264152,0.4646934175536904,0.4878657055013855,0.5150203712269114
0.44725720604014285,0.44139337237877785,0.4884166371318209,0.465573157052085,0.45667757039033113,0.4750306594032868,0.5011074284710723
0.441296799276523,0.43448418448499393,0.4795505493932376,0.4584395017343259,0.45355853527215384,0.46829086535654296,0.4935117041239743
0.43309700105922777,0.4248718547019312,0.4696395139733497,0.44870775406559604,0.4501134658840974,0.4607767940456652,0.4849518354520234
0.42236843752914527,0.41379377337483286,0.4575973805262251,0.4376659742190154,0.44393178015510737,0.44825178877710387,0.47280301039885186
0.424113877645021,0.414961135965496,0.45711450800201564,0.4380182614269302,0.4335810566943595,0.44889220786180656,0.4722883415495655
0.41840239146178326,0.40974889915518053,0.4520792898556193,0.43238382540270426,0.43170001997461577,0.4435108992972926,0.4667423386461477
0.4118365605083315,0.4027823506516143,0.44225422132680475,0.4248952855167019,0.426811946938736,0.43586910795704464,0.4575265919252442
0.4083541248589972,0.39780618777407384,0.4371558408949786,0.4193293285422315,0.4208954365880995,0.43228712354724375,0.4520975247312241
0.39997160857163344,0.3894744732304817,0.43088899279900705,0.4120716731543621,0.408457013377794,0.423958318093999,0.44519699103789667
0.3942691831857407,0.38452470118315735,0.42529510748331545,0.4072834062216737,0.4072970545436042,0.419322815313847,0.43907047840744484
0.3900552584035985,0.37754274029066853,0.41694141717736777,0.40006600881580195,0.4043201188124267,0.41304506179014844,0.4325167064178871
0.3840025677402416,0.3700981212811446,0.4108914438718446,0.3934790446017301,0.39603372578411083,0.4065529636157244,0.42656137448481884
0.37897580716290336,0.36453155752730554,0.40591388827043096,0.3882229501495861,0.3916372888224473,0.40224085923005665,0.42204006158345575
0.370881019071823,0.35317039217343377,0.39663847154809867,0.37739923929489294,0.3929745363082106,0.39314157225973606,0.41334748723068443
0.3678113112262059,0.35180217880853953,0.39292733575534067,0.37572767014428854,0.3875618993932429,0.38972704702248495,0.4094769903069631
0.3609691986721872,0.3438673272718454,0.38783854402632384,0.36915194865657164,0.3868983704745719,0.38425851245966747,0.4065674205164411
0.35420002180812055,0.33669877647559704,0.38017804367109986,0.36191761997007704,0.38058046521138966,0.37673665016460134,0.39792493674993834
0.350096620357106,0.3329578078118632,0.3761593383870502,0.3583311282511803,0.37881852248719106,0.37248973084048076,0.3947250160518375
0.3452518023304763,0.3285523119452751,0.37157275916476895,0.35472427881065743,0.3759972667674109,0.36794932996218577,0.38958251078047357
0.3424209177104732,0.32447986736450274,0.3675360987336497,0.3499184052249543,0.37008386343319744,0.36391909308400355,0.3861747452909206
0.3310108370412241,0.31394769207111417,0.357541838674477,0.339127419087678,0.3692754378346059,0.3520141239446467,0.3757535215285145
0.33030365924484695,0.31237340436179106,0.3535776252195281,0.33595824551062015,0.3690190603664104,0.34956227193451156,0.37142910041765914
0.3223291736839823,0.30732896188431225,0.3470202371035756,0.32990299659502165,0.36144093707680447,0.3425179265831731,0.3645442232885398
0.32147691979097803,0.30545797737371444,0.34782059025364276,0.3300811145377779,0.36127502421012697,0.342507455801717,0.3660572644321765
0.31837772259652375,0.3036926238761121,0.3475906978496911,0.32869178742811533,0.3538214944571016,0.34084978489776796,0.36606263952416834
0.3129058064447445,0.29824433467683253,0.3405098934192889,0.321641792348594,0.35300046850526456,0.3335154445238092,0.3579151528671729
0.30876648722221595,0.29207552068788983,0.3337293624314352,0.31585110807267086,0.3515863449021494,0.3280847001139916,0.3506779682791787
0.314980360006217,0.2996873939811784,0.34332735487984445,0.32417353844085195,0.34717766237858505,0.3360381003570959,0.3601770455067518
0.29848449628042945,0.2836043437014023,0.3221650829993338,0.30537682759568574,0.3413833566444363,0.31644473743689644,0.3376250847972675
0.2956798288207763,0.28018282981563475,0.3212086861061526,0.30361658896145083,0.3357612276688316,0.315305972103851,0.3368030578467666
0.2962073977103866,0.2814714660581636,0.3219706674789092,0.3047962215335059,0.32923048636673674,0.3168488365012181,0.33861697608804475
0.29469448054871983,0.27767318392375345,0.31821445418586136,0.3007895103350488,0.329953592916241,0.3129890549023161,0.33471136538917373
0.29292368120439216,0.27779339296644856,0.31836428427763314,0.30139705576466025,0.3209600488255927,0.3120082825728344,0.33407453963513534
0.28891190210251894,0.2753526158699645,0.31683228332619134,0.2991978129758709,0.32197790634136025,0.30845076600450394,0.3300192775870222
0.2846128239445578,0.2688193366469145,0.3092433537146174,0.29315124599754644,0.31447563993506644,0.30402818925294933,0.3259533050473646
0.2807999109291671,0.26729537926938157,0.3086393041577741,0.29073620522811816,0.31311388719752486,0.30002247569940416,0.32448803427286765
0.2775927023892014,0.2634067168912845,0.3027086559861906,0.28608377311188005,0.3062311118926292,0.2963589633704435,0.317848324488964
0.2753441427085687,0.2594871770007002,0.2997626642706375,0.2838197977941696,0.30219658045536135,0.2935730076658814,0.31476760488562244
0.27755204311206927,0.26216139484429457,0.30100483203749073,0.28552546505297705,0.3006680946186421,0.2953315886026848,0.3160388515649076
0.2713690159161014,0.25903888885153065,0.2979822694290285,0.282863145380306,0.29707052808874834,0.28998506770196525,0.3121500396074075
0.27186707256929826,0.2617001016514044,0.3021653310345701,0.2878376577766103,0.29398979857670116,0.29338310993945094,0.3158443788377512


==> plots/data/mnist_accuracy_mean.csv <==
DecentralizedKD_PS,P2P_AKD,FedKD,DecentralizedA2KD,DecentralizedKD,SpadeKD,DecentralizedAKD
0.7675599999999999,0.7675599999999998,0.7728400000000001,0.7675599999999999,0.7675599999999999,0.7675599999999998,0.7675599999999999
0.7811400000000001,0.7821,0.7847200000000001,0.7802600000000001,0.7820600000000002,0.7799000000000003,0.7824000000000002
0.7988199999999996,0.7993399999999997,0.7914999999999999,0.79742,0.79704,0.7981799999999999,0.7983800000000001
0.8071800000000001,0.8094999999999999,0.7977400000000001,0.80478,0.8042199999999999,0.8078400000000002,0.8074999999999999
0.81634,0.8170399999999999,0.80252,0.81226,0.8128200000000001,0.81774,0.8149000000000001
0.8251000000000002,0.82582,0.8068400000000002,0.8216800000000001,0.8185600000000001,0.8263400000000003,0.8226000000000001
0.8313800000000005,0.8343599999999999,0.8067399999999999,0.82812,0.8240400000000001,0.8331000000000003,0.8300600000000001
0.8385599999999999,0.8391599999999999,0.8129000000000002,0.8327200000000001,0.82874,0.8400999999999998,0.8345800000000001
0.84468,0.8438400000000001,0.81674,0.8366000000000001,0.83172,0.84512,0.83808
0.8503000000000001,0.84948,0.8217599999999997,0.8424800000000001,0.8370600000000001,0.85046,0.8430599999999998
0.85416,0.8546399999999998,0.8281199999999999,0.8454,0.83984,0.8551,0.8474999999999999
0.8581400000000002,0.8581400000000002,0.8294600000000001,0.8494200000000001,0.8431200000000002,0.85924,0.8504999999999999
0.86272,0.8611800000000001,0.83676,0.85164,0.8456399999999998,0.86204,0.8528200000000001
0.8654799999999998,0.8644400000000001,0.83754,0.8546200000000003,0.84878,0.86564,0.8564399999999999
0.86584,0.8659399999999998,0.8410399999999998,0.8550799999999998,0.8485999999999997,0.86632,0.8566199999999998
0.8666,0.8666600000000001,0.8428600000000002,0.85556,0.8490599999999999,0.8663399999999998,0.8565400000000002
0.8725400000000001,0.8713400000000002,0.8468800000000002,0.8603,0.8553200000000001,0.8719600000000002,0.86258
0.8763400000000002,0.8745799999999999,0.84982,0.8645399999999999,0.8585400000000002,0.8757999999999999,0.86586
0.8773,0.87652,0.8521600000000001,0.8649399999999998,0.8583199999999997,0.8769200000000001,0.8677199999999999
0.87812,0.8783,0.8544600000000001,0.8672600000000003,0.8603799999999998,0.8792400000000002,0.8694400000000002
0.8800199999999998,0.88006,0.8589,0.8687399999999998,0.8609600000000001,0.8806999999999998,0.8707199999999998
0.8810799999999999,0.88246,0.85904,0.8703200000000001,0.8644400000000001,0.8833200000000001,0.8728400000000001
0.8843799999999999,0.8848400000000002,0.8591799999999999,0.87348,0.86668,0.88484,0.8744
0.8844799999999997,0.8852399999999999,0.8624599999999999,0.8726,0.8653600000000002,0.8854999999999998,0.8749600000000003
0.8829800000000002,0.88466,0.8644400000000001,0.8716000000000002,0.8650399999999999,0.8854599999999999,0.8752599999999999
0.8871,0.8884200000000002,0.8671600000000002,0.8765200000000002,0.8697199999999998,0.88896,0.8778
0.8867999999999998,0.88798,0.86908,0.8759800000000002,0.8686999999999999,0.8871,0.8773199999999999
0.8889800000000001,0.8897600000000001,0.8696600000000002,0.8767000000000001,0.8694599999999999,0.8899000000000001,0.8795200000000001
0.8877599999999999,0.8897200000000002,0.8693200000000001,0.8775999999999999,0.8701800000000001,0.89032,0.8802199999999999
0.8912800000000001,0.89176,0.8726199999999998,0.8800000000000001,0.8734200000000001,0.8924799999999999,0.88268
0.8925600000000002,0.89266,0.8726800000000001,0.88026,0.8731800000000002,0.8932599999999999,0.8834200000000001
0.8926399999999999,0.8925600000000001,0.8762799999999998,0.8798600000000001,0.8742600000000003,0.8930599999999999,0.88296
0.8942,0.8949800000000001,0.8750999999999998,0.88216,0.8744600000000002,0.8951,0.8843200000000001
0.89402,0.8952199999999999,0.8785400000000001,0.88338,0.8764,0.89538,0.8844999999999998
0.8955199999999998,0.8960600000000003,0.8800000000000001,0.8845799999999999,0.8775599999999999,0.8962999999999999,0.8853399999999999
0.89556,0.89692,0.8807400000000001,0.88462,0.87788,0.8976800000000003,0.8859000000000001
0.8968400000000001,0.8976600000000005,0.88236,0.8855600000000001,0.8784199999999999,0.8980000000000002,0.8867400000000002
0.8968599999999999,0.8980200000000002,0.8848799999999999,0.8862400000000001,0.8791200000000001,0.8989400000000002,0.88812
0.89868,0.8991800000000001,0.8870000000000001,0.8869,0.8795199999999997,0.8993800000000002,0.8888200000000002
0.8982199999999999,0.89954,0.8833000000000002,0.88724,0.88142,0.8990800000000002,0.88946
0.8969800000000001,0.8988600000000002,0.8863399999999999,0.8861600000000001,0.8780400000000002,0.8985800000000003,0.8887600000000001
0.8998000000000003,0.9003400000000001,0.8895799999999999,0.8886800000000001,0.8819000000000001,0.9008600000000001,0.8904400000000002
0.8988400000000001,0.9012400000000002,0.8882,0.8874000000000001,0.88092,0.9008600000000001,0.89022
0.9004,0.9021000000000001,0.8921000000000001,0.8890999999999998,0.88202,0.9020400000000001,0.8904200000000003
0.8992800000000001,0.9015600000000001,0.89022,0.88888,0.8820799999999999,0.9010200000000002,0.89078
0.9014200000000002,0.9029999999999999,0.8902800000000001,0.8897600000000001,0.88336,0.90292,0.8911000000000001
0.90242,0.9039200000000001,0.8890800000000001,0.8908600000000002,0.88484,0.9041799999999999,0.8919599999999999
0.90184,0.9035,0.8934199999999997,0.8909800000000001,0.8846000000000002,0.90388,0.89258
0.9008200000000001,0.9041200000000001,0.8924600000000001,0.8902399999999998,0.88338,0.9045399999999999,0.8935400000000001
0.9018400000000002,0.9039200000000001,0.8924800000000002,0.8910399999999999,0.8840199999999999,0.90412,0.89268


==> plots/data/mnist_accuracy_p10.csv <==
DecentralizedKD_PS,P2P_AKD,FedKD,DecentralizedA2KD,DecentralizedKD,SpadeKD,DecentralizedAKD
0.5456000000000001,0.5456000000000001,0.5660000000000001,0.5456,0.5456000000000001,0.5456000000000001,0.5456
0.607,0.5930000000000001,0.5955999999999999,0.6063999999999999,0.5988,0.5970000000000001,0.595
0.6586000000000001,0.6348,0.607,0.6516,0.6526,0.6532,0.6332
0.6768,0.6708000000000001,0.6329999999999999,0.6616000000000001,0.6662,0.6765999999999999,0.6622
0.7028,0.6888000000000001,0.6507999999999999,0.6970000000000001,0.6928,0.6968,0.6814
0.7152000000000001,0.7183999999999999,0.6754,0.7014,0.7051999999999998,0.7188,0.7068000000000001
0.7205999999999999,0.7325999999999999,0.6782,0.7051999999999999,0.7125999999999999,0.7333999999999999,0.7188
0.7412,0.7414,0.6914,0.7328,0.7246,0.7453999999999998,0.7284
0.7592000000000001,0.749,0.6965999999999999,0.7474000000000001,0.7372,0.7602,0.7335999999999999
0.7651999999999999,0.763,0.719,0.7432000000000001,0.7416,0.7617999999999999,0.7474
0.7704000000000001,0.7634,0.7256,0.7496,0.7415999999999999,0.771,0.7532
0.7794000000000001,0.7696,0.7222,0.7592000000000001,0.7491999999999999,0.7794000000000001,0.7569999999999999
0.7933999999999999,0.7856,0.7367999999999999,0.765,0.7546,0.7874000000000001,0.7634000000000001
0.7932,0.7814,0.731,0.7672000000000001,0.7612,0.7852000000000001,0.7674000000000001
0.7864000000000001,0.7874,0.747,0.7615999999999999,0.7496,0.7836000000000001,0.7652000000000001
0.7972,0.7972,0.7455999999999999,0.7676000000000001,0.7514000000000001,0.7914000000000001,0.7710000000000001
0.7978000000000001,0.7978000000000001,0.7508,0.7794000000000001,0.7654,0.7956000000000001,0.7777999999999999
0.8038000000000001,0.8054,0.7495999999999999,0.7858,0.7752000000000001,0.8055999999999999,0.7856000000000001
0.8092,0.8051999999999999,0.7556,0.7811999999999999,0.7654000000000001,0.8034000000000001,0.7878000000000001
0.8094000000000001,0.8054,0.7654,0.7796,0.7694000000000001,0.8071999999999999,0.7872
0.8116,0.8096,0.7756000000000001,0.7868,0.771,0.8096,0.7914
0.8156000000000001,0.8158000000000001,0.7731999999999999,0.7950000000000002,0.7776,0.8152000000000001,0.7934000000000001
0.8173999999999999,0.8138000000000002,0.7754,0.8013999999999999,0.7876000000000001,0.8171999999999999,0.7956000000000001
0.8274000000000001,0.8198000000000001,0.7734,0.7948,0.7792000000000001,0.8238,0.7994
0.8215999999999999,0.8200000000000001,0.7832,0.7936,0.7758,0.8234,0.7976
0.8316000000000001,0.8218,0.7908000000000001,0.8010000000000002,0.7896000000000001,0.8291999999999998,0.805
0.8336,0.8295999999999999,0.7892000000000001,0.798,0.7872,0.8240000000000001,0.8096
0.8318,0.8295999999999999,0.7914,0.8051999999999999,0.7934000000000001,0.8315999999999999,0.8016
0.8299999999999998,0.8333999999999999,0.7878000000000001,0.8054,0.7934,0.8315999999999999,0.8114000000000001
0.8318,0.8299999999999998,0.7912000000000001,0.806,0.7896,0.8353999999999999,0.8096
0.8357999999999999,0.8318,0.7912000000000001,0.8116,0.7978,0.8318,0.8155999999999999
0.8394,0.8318,0.7916000000000001,0.8019999999999999,0.7938000000000001,0.8356,0.8133999999999999
0.8394,0.8378,0.8009999999999999,0.8099999999999999,0.7992000000000001,0.8355999999999998,0.8176
0.8453999999999999,0.8398,0.7958,0.8135999999999999,0.8032,0.8378,0.8135999999999999
0.8417999999999999,0.8373999999999999,0.8039999999999999,0.8138,0.8036000000000001,0.8398,0.8176
0.8399999999999999,0.8378,0.8098000000000001,0.818,0.8036000000000001,0.8433999999999999,0.8198000000000001
0.8436,0.8416,0.8134,0.8196,0.8018000000000001,0.8413999999999999,0.8214
0.8438000000000001,0.8476000000000001,0.8136000000000001,0.8236000000000001,0.8074,0.8417999999999999,0.8220000000000001
0.8475999999999999,0.8417999999999999,0.8176,0.8213999999999999,0.7998000000000001,0.8416,0.8213999999999999
0.8458,0.8436,0.8148,0.8215999999999999,0.8016,0.8416,0.8249999999999998
0.8478,0.8458,0.8154,0.821,0.8054,0.8436,0.8234
0.8497999999999999,0.842,0.8238,0.8253999999999999,0.8056000000000001,0.842,0.8231999999999999
0.8478,0.8458,0.8136000000000001,0.8178000000000001,0.8016,0.8475999999999999,0.8231999999999999
0.8478,0.8455999999999999,0.8256,0.8238,0.8096,0.8458,0.8215999999999999
0.8458,0.8438000000000001,0.8236000000000001,0.8215999999999999,0.8018000000000001,0.8416,0.8234
0.8495999999999999,0.8495999999999999,0.8176,0.8253999999999999,0.8094000000000001,0.8476000000000001,0.8233999999999998
0.8535999999999999,0.8480000000000001,0.8236000000000001,0.8240000000000001,0.8092,0.8512000000000001,0.8218
0.8497999999999999,0.8517999999999999,0.8318,0.8256,0.8118000000000001,0.8498000000000001,0.8236000000000001
0.8497999999999999,0.8516,0.8240000000000001,0.8257999999999999,0.8135999999999999,0.8535999999999999,0.8276
0.8513999999999999,0.8475999999999999,0.8294,0.8234,0.8116,0.8453999999999999,0.8276


==> plots/data/mnist_accuracy_p90.csv <==
DecentralizedKD_PS,P2P_AKD,FedKD,DecentralizedA2KD,DecentralizedKD,SpadeKD,DecentralizedAKD
0.8902000000000001,0.8902000000000001,0.8922000000000001,0.8902000000000001,0.8902000000000001,0.8902000000000001,0.8902000000000001
0.8942,0.8981999999999999,0.9,0.8942,0.8960000000000001,0.8922000000000001,0.8984
0.9040000000000001,0.9026,0.9002000000000001,0.9006000000000001,0.9020000000000001,0.8982000000000001,0.9040000000000001
0.9066000000000001,0.9082000000000001,0.9004000000000001,0.9042,0.9042000000000001,0.9061999999999999,0.9062000000000001
0.9120000000000001,0.9120000000000001,0.908,0.9104000000000001,0.9084,0.9104000000000001,0.9122
0.9144,0.9142000000000001,0.908,0.916,0.9122,0.9122000000000001,0.9162000000000001
0.9119999999999999,0.916,0.9064,0.9119999999999999,0.9084,0.916,0.914
0.9204000000000001,0.9184000000000001,0.9100000000000001,0.9146000000000001,0.9146000000000001,0.9202,0.9184000000000001
0.9222000000000001,0.9242000000000001,0.9162000000000001,0.9204000000000001,0.9182,0.9259999999999999,0.9282
0.9222000000000001,0.9244,0.916,0.9222000000000001,0.9168000000000001,0.9224,0.9224
0.9262,0.9262,0.916,0.9226000000000001,0.9166000000000002,0.9280000000000002,0.9259999999999999
0.9280000000000002,0.9282,0.9146000000000001,0.9179999999999999,0.9204000000000001,0.9280000000000002,0.9242000000000001
0.9266000000000002,0.93,0.922,0.9262,0.9242000000000001,0.9306000000000001,0.9264000000000001
0.9302000000000001,0.9304,0.9242000000000001,0.9264000000000001,0.9280000000000002,0.9342,0.9279999999999999
0.932,0.9342,0.9224,0.9282,0.9262,0.9322000000000001,0.9302000000000001
0.9342,0.9344000000000001,0.9202,0.932,0.9282,0.9322000000000001,0.9322000000000001
0.9344000000000001,0.9341999999999999,0.9242000000000001,0.9322000000000001,0.93,0.9341999999999999,0.932
0.9362,0.9362,0.9282,0.9302000000000001,0.9302000000000001,0.9362,0.9322000000000001
0.9400000000000001,0.9364000000000001,0.9304000000000002,0.9326000000000002,0.93,0.942,0.938
0.9402000000000001,0.9386000000000001,0.9339999999999999,0.9342,0.9322000000000001,0.9401999999999999,0.9381999999999999
0.9381999999999999,0.9404,0.9339999999999999,0.938,0.9302000000000001,0.9346,0.938
0.9384,0.9442,0.93,0.9342,0.9342,0.9422,0.9400000000000001
0.938,0.942,0.9324000000000001,0.9359999999999999,0.9339999999999999,0.9421999999999999,0.9402000000000001
0.9383999999999999,0.9443999999999999,0.9339999999999999,0.9384,0.9344000000000001,0.9423999999999999,0.942
0.9404,0.9442,0.932,0.9380000000000001,0.9359999999999999,0.9442,0.942
0.9422,0.9480000000000001,0.9342,0.942,0.9343999999999999,0.9426,0.9440000000000002
0.942,0.9442,0.9359999999999999,0.9362,0.9344000000000001,0.9406000000000001,0.9423999999999999
0.9422,0.9442,0.9359999999999999,0.9380000000000001,0.9362,0.9423999999999999,0.9422
0.9404,0.946,0.9381999999999999,0.9400000000000001,0.9326000000000001,0.942,0.9423999999999999
0.9422,0.9482000000000002,0.9401999999999999,0.9401999999999999,0.9362,0.9480000000000001,0.9442
0.9442,0.9442,0.942,0.9400000000000001,0.9381999999999999,0.9423999999999999,0.942
0.9426000000000002,0.9481999999999999,0.9442,0.942,0.9359999999999999,0.944,0.9442
0.9461999999999999,0.9480000000000001,0.942,0.9401999999999999,0.9366000000000001,0.9461999999999999,0.9443999999999999
0.9461999999999999,0.9501999999999999,0.9460000000000001,0.9404,0.9401999999999999,0.9479999999999998,0.9443999999999999
0.9461999999999999,0.9480000000000001,0.9422,0.9422,0.9399999999999998,0.95,0.9481999999999999
0.9480000000000001,0.9502,0.942,0.942,0.9366,0.9482000000000002,0.9465999999999999
0.9461999999999999,0.9481999999999999,0.9442,0.9406000000000001,0.938,0.95,0.946
0.9484,0.9502,0.9461999999999999,0.9408,0.9404,0.9501999999999999,0.9460000000000001
0.95,0.9501999999999999,0.9461999999999999,0.9423999999999999,0.9422,0.9501999999999999,0.9461999999999999
0.9502,0.952,0.944,0.9461999999999999,0.942,0.9501999999999999,0.9502
0.9480000000000001,0.9503999999999999,0.946,0.9425999999999999,0.9423999999999999,0.9502,0.9481999999999999
0.9482000000000002,0.95,0.9501999999999999,0.9480000000000001,0.9401999999999999,0.9502,0.95
0.9480000000000001,0.9522,0.952,0.9404,0.9421999999999999,0.9501999999999999,0.9484
0.9484,0.9522,0.9482000000000002,0.9442,0.942,0.9504000000000001,0.9446000000000001
0.952,0.9502,0.95,0.9461999999999999,0.9442,0.9486000000000001,0.95
0.9502,0.954,0.9504000000000001,0.9446000000000001,0.9461999999999999,0.9522,0.952
0.95,0.9541999999999999,0.9502,0.9460000000000001,0.9423999999999999,0.9522,0.95
0.9484,0.954,0.9560000000000001,0.9463999999999999,0.9422,0.954,0.952
0.9502,0.954,0.952,0.9460000000000001,0.9422,0.9522,0.952
0.9480000000000001,0.9541999999999999,0.9522,0.9461999999999999,0.946,0.9524000000000001,0.952


==> plots/data/mnist_accuracy_std.csv <==
DecentralizedKD_PS,P2P_AKD,FedKD,DecentralizedA2KD,DecentralizedKD,SpadeKD,DecentralizedAKD
0.1461194900067033,0.1461194900067033,0.1426019266669472,0.1461194900067033,0.1461194900067033,0.1461194900067033,0.1461194900067033
0.13047930514933515,0.13556004384655101,0.13515404740939818,0.13025905796456616,0.12919000492896582,0.13015641272979575,0.13486108727464252
0.11463414979347072,0.12105458144501369,0.13316757554237452,0.11559306558050868,0.11454050439827172,0.11352571228398363,0.12089659684538885
0.10991188546938516,0.1136147162374346,0.12199324843462496,0.11032378769846504,0.11130187845023232,0.10848419582668271,0.11467519406412083
0.101102578824103,0.10673124330764745,0.11898546367564351,0.10148741981800306,0.10103236138906595,0.09971652937524346,0.1073205107533878
0.09258310710462585,0.09723386653078717,0.10920195721822201,0.09562108919856671,0.09437208884322949,0.09129519113173841,0.10134651103438604
0.08704552180090937,0.09032419206805335,0.11413952465504149,0.09016095200509548,0.08865043212013221,0.08774413853803394,0.09427991297959
0.08544464546302968,0.0891919741820498,0.10475845236923262,0.08766597499572451,0.08729140165874956,0.08450739615720268,0.09168517175687027
0.08271933579901292,0.08646822082087748,0.10540316831248409,0.08696679661152182,0.08767789205941831,0.08387513331170716,0.0896848010954032
0.07564363565146519,0.08137736595683483,0.09809378774761368,0.0823332024615278,0.08180841569343153,0.07634292510047971,0.08456973622121063
0.0708738188898197,0.07554027923476243,0.09781424080337763,0.07685355149837772,0.07713057995719955,0.07204814375025406,0.07967195196707841
0.06929900952601813,0.07334795018388532,0.09273027570844325,0.07612564983696632,0.0767365502697453,0.06974533936838836,0.07777791288276605
0.06545210057398412,0.0690879863953434,0.09049054869167213,0.07327149612421072,0.07554597780726097,0.06734968688424846,0.07535309324358339
0.06370713697972723,0.06659625920589077,0.09476757040764003,0.07121899576363852,0.07300648088600042,0.06407889308013201,0.07212248423408243
0.06741895978484574,0.06866166507195795,0.09052937839953301,0.074789852898283,0.07593242011991261,0.0686374993198686,0.0753176637016815
0.0741760210155364,0.07817517007148386,0.0875421937968139,0.07939471709798843,0.07886720421927503,0.07477215898059726,0.0824902371937583
0.06056657957152389,0.06430414287674352,0.08251352914929369,0.07129613747334487,0.06844017739658823,0.06336081109121816,0.0707792111679574
0.055112026276118734,0.058527481844589134,0.08345131663904928,0.06465201832697859,0.06550127183290647,0.05656076325005203,0.06587967504375633
0.05329572236344926,0.05599541816908136,0.08688941220543266,0.06317420008441513,0.0656001443085493,0.05540781402164324,0.06479309579181515
0.055191907019293794,0.05741646130167889,0.07645046138905644,0.0625306677485312,0.06615794801807576,0.0556150423551401,0.06414375228103904
0.05267829733474368,0.05737469378016563,0.07692954820923464,0.064229972481551,0.0660664471620596,0.054511751804093386,0.06343764176120201
0.05193709919051677,0.052712160227658636,0.07649341739104863,0.05944341999005145,0.06260680897025481,0.051730819113624704,0.06052289623177667
0.04798042854895488,0.05094779093736166,0.0770647624642783,0.057509342394592225,0.06064808606223835,0.05003717738857384,0.05949787763238461
0.04913287602300491,0.05230232254755418,0.0751772171769661,0.05895935282020679,0.06306726970355112,0.050959749772720685,0.05998871161249967
0.05635192080412162,0.05766975725520389,0.0824182090313826,0.06614677679328156,0.06898175133823278,0.05582260410766211,0.0632844634122559
0.04803532836562261,0.05013340927379534,0.07309706057608928,0.05838585051677375,0.06022611353566011,0.049191624966847924,0.05806494654586519
0.052828209191010264,0.0517301113462037,0.07583518241239656,0.05974765719356943,0.06491388256713408,0.05260243638571203,0.059420810324188555
0.046765221708391896,0.048055619252960695,0.07179333047956657,0.058184947428703074,0.0603597977258609,0.04798821908695192,0.05744020034420132
0.0510611617680329,0.05286260461991218,0.07359876488781013,0.06078253245932748,0.06443842975559733,0.050197779669380396,0.05777515457941222
0.04431990745748546,0.046684670843014454,0.07424044531420299,0.05497960797401469,0.05839159626278898,0.04623949037552573,0.05375099561810093
0.04338552965974972,0.045643405819295754,0.0792651963452398,0.053931060512968455,0.057893167437410596,0.04525826300117484,0.05253124206635629
0.04990671777337683,0.04985190179055026,0.0710812573511653,0.06088783820007868,0.0632890830668946,0.0500714566641298,0.05514820005192757
0.042251047802475086,0.04504753115136661,0.0730258291264422,0.05302811925769685,0.05625291712551983,0.04450702936861043,0.05310224779492044
0.04455568770165254,0.047820853494803264,0.06597336825046374,0.05531559298737063,0.059931263687229355,0.04732323958034866,0.05468450480636553
0.0435772064892973,0.04533400934803587,0.06633804554680622,0.053291017116081994,0.05839300061109933,0.045441542826495665,0.0530585343586823
0.04265442265378857,0.04499285004616212,0.07027935695864193,0.052638240863151387,0.056523475024595024,0.04403682586585455,0.05244928718120736
0.04219002359581568,0.04421695591415113,0.06967123375542435,0.0519306331690411,0.05663795197382906,0.04408939580170505,0.051555121433292404
0.045641898586246295,0.047242501812523194,0.060405824291836684,0.051886069602998186,0.057017009526471304,0.046631329518195375,0.051937606486849884
0.04228525694524312,0.04411237434768312,0.05746602386464196,0.051851592121140766,0.05635596858604928,0.043912853567690036,0.05118042557844862
0.04262825689332267,0.04407280390724386,0.0733823384096388,0.05316971017212828,0.05578762219565982,0.04463083695636827,0.052025274209300996
0.04969349152716375,0.04906391987443487,0.06781469031051648,0.05477371880570232,0.060886095318747856,0.04969702859399032,0.0549810780357962
0.04192948916780337,0.04320659746447083,0.05821665907631861,0.05217258990118251,0.0556819045759558,0.043462131259866685,0.05110146558103902
0.04349509383412677,0.045187398828924724,0.06743690452405011,0.05348444598608213,0.058129347846795486,0.04405878977000048,0.0502220633836159
0.04107890703179426,0.042597238087800034,0.056844883443946136,0.050737361766191556,0.05560608788360497,0.04267229794819029,0.05037051586192692
0.05037729591702776,0.04373192213883103,0.07032004818718643,0.052674627113292204,0.05930602753682366,0.04766360989961024,0.05147935851119363
0.040631519785663366,0.04187367453057937,0.06621324567240469,0.05080473552885449,0.055534781268297716,0.04193707322790739,0.05075755841668974
0.04018575866472174,0.04220578224157316,0.07929885814630491,0.05046500686501554,0.05509875589154476,0.041716834522382444,0.05153419763884898
0.0423784187331052,0.04251788082295719,0.06554693868960144,0.05147575008135129,0.053394492219515546,0.04287134492644096,0.05061597883036091
0.04331577404548266,0.04260347630955441,0.0702852850534388,0.05089226978509463,0.05589099584269811,0.0423710238855948,0.04966859097741574
0.04159242369572047,0.04211286845948268,0.07064962362123839,0.050542336220091924,0.055877018608220884,0.04260268750352628,0.050299605400505744


==> plots/data/mnist_loss_mean.csv <==
DecentralizedKD_PS,P2P_AKD,FedKD,DecentralizedA2KD,DecentralizedKD,SpadeKD,DecentralizedAKD
0.7901976807345636,0.7901976807345636,0.9176605379804968,0.7901976807345636,0.7901976807345636,0.7901976807345636,0.7901976807345636
0.7545205237520859,0.7312132705552503,0.8927285512834787,0.7570472214836627,0.7559481298564934,0.7550713661974295,0.7321880998550914
0.7079064899701626,0.6815310643343254,0.8615429051760584,0.7175028756987304,0.7186464168652893,0.7102348066307604,0.6877256707688792
0.6878328855726867,0.6615430657812394,0.808511676317081,0.7041252240976318,0.7069823189182206,0.6877369632767513,0.671624823049875
0.6504572914186866,0.6228297137208283,0.7809404253177344,0.6750812106989323,0.6722824612343684,0.649070804205723,0.6376615708041937
0.6130849115517922,0.5891711801537313,0.7374993793144821,0.6334219096174929,0.6447071246770211,0.6051232815380209,0.6085408276449888
0.5876819937657565,0.5584746690634639,0.7264044042527675,0.6101169027448632,0.6253169258069247,0.5772078782329335,0.5847871037269943
0.5581513336459175,0.5357664238200522,0.6889716610237957,0.5925046259332448,0.608611924936995,0.5508586170873605,0.5656844923077152
0.5264019071352668,0.5075982408728451,0.6692354160305112,0.5663877303986811,0.5858581531611271,0.5195982305444777,0.542624589084182
0.5089712652731687,0.4973097644574008,0.731335690997541,0.5567297911858187,0.5772318747770041,0.5041264361748473,0.5339236063100398
0.49805332417646425,0.4834578688298352,0.6448876140862703,0.5464189011193812,0.5684137128740548,0.49203554180357606,0.5231694369227625
0.48379125993186606,0.47071339780185373,0.6253796541765333,0.5334400310195051,0.5577118024835362,0.4756931415926665,0.5107380501274019
0.4729062469764613,0.45901799621456296,0.6893144102022052,0.5254391546389089,0.551321844149381,0.46638614792469896,0.5010567007651552
0.4537867098455317,0.43820368890149985,0.6079495825823397,0.5068525736848823,0.5344442706909031,0.4460853852387518,0.4800831576464697
0.45729249517538123,0.4394637349753756,0.5780867949929087,0.5089958793285769,0.5376134686204604,0.4497306469010655,0.4814997528272215
0.45900929628708403,0.4447429200257174,0.6282952491659671,0.5136276625958272,0.5357291918043047,0.45153607452288275,0.48669447846058755
0.43239940309152003,0.419979218524415,0.5592897187247872,0.4881627385625615,0.5117205786220729,0.4264150995828677,0.46318578024674206
0.4228640569960699,0.4080571995121426,0.5506569689586759,0.4754445900181308,0.5039390896377154,0.4147829597555101,0.4507284313873388
0.42044599022646434,0.4042853374168044,0.5656024349816143,0.4747719699889421,0.5068135682223365,0.41078657052898776,0.4477395390938036
0.410923021976836,0.396106940483558,0.5371773470938205,0.46060944737819953,0.4924769017640501,0.4006155055540148,0.43698527054768055
0.41363793666358106,0.4004096082528122,0.5414275837382301,0.46912817534036,0.49996321002580224,0.4046601691220421,0.44165719506680035
0.39686379585531545,0.3810836423651781,0.5214472521897405,0.4498162466414506,0.4794684782592812,0.38573111387627435,0.42292650955519645
0.3894160616649315,0.3743050526444567,0.5778841304462403,0.4450405739210546,0.47553073775582017,0.37941205475316375,0.41765060135524257
0.38789055598014965,0.37260449382441585,0.5101847631391138,0.44102583179203797,0.4731607994795777,0.3768461614639964,0.41361133777187203
0.39015523963060694,0.3745755785878282,0.5330675564575941,0.4436071186382324,0.47568670195434243,0.3770249041938223,0.41279807844408783
0.3783844655338907,0.36217451307387094,0.4959216550076381,0.43096859330218285,0.462374340865761,0.3672424351775553,0.4039900584220886
0.38840952180814925,0.371971371237305,0.4925078941937535,0.44114095445116985,0.4736089932676405,0.3766308680617949,0.41154812446597494
0.37616573730343955,0.36041138145932927,0.49407526280917236,0.43112382624577733,0.46347709891572597,0.3642892578514293,0.40207434481522075
0.373949066225905,0.3564491199217737,0.49027408653497695,0.42690467475238253,0.4613038137955591,0.35976074292347765,0.3943865959935356
0.3637185634502675,0.34823880590929185,0.4846949692042545,0.41749962272215635,0.4497744604176842,0.3519864515166264,0.3892321068812162
0.3644177838326432,0.3461871407205472,0.4940489333122969,0.4184209799440578,0.4514239043504931,0.351323390310863,0.3875918193070683
0.3722320185133722,0.3564304708463606,0.4641705689020455,0.42590389081556357,0.4589210310196504,0.3595923585123383,0.3942989322175272
0.3586308587626554,0.34268647168914323,0.4686359349265694,0.41210891061415894,0.44646680623805146,0.3464728238421958,0.3833387930167373
0.3595912505801534,0.34495975884573993,0.45837925396300855,0.41239117597695446,0.4472794484635815,0.347399183712434,0.38312744671246035
0.3516919241598807,0.3343209477040218,0.4612306729406118,0.4054270120819565,0.4403456977717578,0.3379271520841867,0.3726779218185693
0.34768865463952536,0.3327962358386721,0.4574048801530153,0.4040721381898038,0.4398597418542486,0.33633295124850704,0.3727223700559698
0.3514412301322445,0.3362064732712461,0.4568344866484403,0.4073301402903161,0.44146883416641514,0.3386532529359684,0.3759156670020893
0.3490149014815688,0.3356735991446767,0.43711187777295707,0.4030641332026571,0.4392999972254038,0.3377578934557969,0.3706814799490385
0.34627299045119436,0.331597228101251,0.4332205910105258,0.40127569228573706,0.43655200681532735,0.3337940693849232,0.3695533436793485
0.3440457811269444,0.3316441263945308,0.4420650367201306,0.39895792429614807,0.43200721311895174,0.3325595048161922,0.37024347758747167
0.35318861667951573,0.33641527110937747,0.4497797345016152,0.4063306352330837,0.4444946127363947,0.340516545043909,0.37288831637473774
0.3396959754598793,0.3272841198358801,0.42089585747756064,0.3966368680843152,0.4286710539874621,0.3284001870005159,0.3658999524582759
0.33784343708201775,0.32427920804935273,0.42967943972349165,0.3963067009244114,0.43107743867766113,0.32505402395559935,0.3616894592051394
0.3405784887848422,0.32646299283741975,0.417182072528638,0.3989451437103562,0.4352992327027024,0.3286450425393414,0.3670013231260237
0.34167696544318454,0.32441472745180355,0.448477007525973,0.3901557494818699,0.42823239104636013,0.32577852785942374,0.36030127824202646
0.3289417083779117,0.31743862193450334,0.4166814378835261,0.3883550255363807,0.4220537501419894,0.3182460259032668,0.3563919194159098
0.33438905006018466,0.3232996093297552,0.4350295028528198,0.39476738821389157,0.4297953293034807,0.3232360287241754,0.36355125573830444
0.32935805206024094,0.3145095319083776,0.4114668105170131,0.38738426025770606,0.42120604167506104,0.31590204201173033,0.3544323961943737
0.33242604555713473,0.3188246852135052,0.42269613940548145,0.3913384438741486,0.42712141093425454,0.3201029963083565,0.3577044960437343
0.3340817701743218,0.3206636621349025,0.5489916421249508,0.39291243999055586,0.4316321293124929,0.32120342399354557,0.35953037902433427


==> plots/data/mnist_loss_p10.csv <==
DecentralizedKD_PS,P2P_AKD,FedKD,DecentralizedA2KD,DecentralizedKD,SpadeKD,DecentralizedAKD
0.3487461384758353,0.3487461384758353,0.5864105014503003,0.3487461384758353,0.3487461384758353,0.3487461384758353,0.3487461384758353
0.37081308141350744,0.32555773430503904,0.5690714792907239,0.37821745466440915,0.3736891961470246,0.37390373874455685,0.32691904362291097
0.37414300367236136,0.32879192128777507,0.5388545583188534,0.37733058266341685,0.38387781791388986,0.37222295206040135,0.3284716352634132
0.35593452343717213,0.31805014336481685,0.4927464895695447,0.3633939012512564,0.3632705887034535,0.3578542190045118,0.31805078942328685
0.34767437478527424,0.3126127297990024,0.46642979085445396,0.365156707316637,0.36312578022480013,0.34987466476857665,0.3156107389368117
0.33409151528030634,0.2916224881261587,0.4391313252598047,0.3396567117422819,0.355755951050669,0.3268368512392044,0.2965967351337895
0.3285039081051946,0.28527356386184693,0.438164544403553,0.33283217517659064,0.3457369492016732,0.3173278439976275,0.2957586404308677
0.30601707691326735,0.27333209838718175,0.4081796941161155,0.31983027382753787,0.33415572570636864,0.29736462623812254,0.28758379979059095
0.28882326114922763,0.24994833365082733,0.39901429340243333,0.2993366105481982,0.3200414903834462,0.27460772436112163,0.265540328361094
0.28112005067989226,0.2547243820875883,0.3912137251719833,0.29515994502231474,0.3184295328520238,0.2708792500756681,0.269202255345881
0.28435980081558226,0.2590365873929113,0.3853934385627508,0.30736106606200336,0.32521871495991944,0.2761043958459049,0.2769162534177303
0.27622812882997094,0.24716420313809065,0.3752218736708164,0.29416847847402094,0.31290922064334153,0.2636463105306029,0.26318811117205765
0.26529801003634923,0.2443291517347097,0.36695007808506486,0.2919936471432447,0.2960811347141862,0.2552012861520052,0.2622058457508683
0.2568586529791355,0.22888899461831894,0.3432586109638214,0.27956573909148574,0.2978500780835748,0.24706220769323411,0.25062595028430223
0.2591170331079047,0.2304373738681897,0.34544941909611226,0.27628973154351116,0.29584272962063546,0.24213544962462036,0.2502794455643743
0.24498878567479548,0.22087385516613717,0.3425014778226614,0.2658495808113366,0.29021708507090804,0.23232771305367345,0.2373936375696212
0.24406342114321883,0.21576291170436884,0.33673763826489445,0.26030764956027264,0.2839136529527604,0.23014215264469384,0.23616189644671975
0.24057731598615645,0.21538702027872203,0.3373520928248763,0.2588411795720457,0.278040811419487,0.22664331866428253,0.23366471342742443
0.23129790318198498,0.20610257893335074,0.3240762957185506,0.2520535392500459,0.275973479161039,0.2140742864646017,0.22800894182175396
0.2346083120256662,0.21610904194414612,0.3199341396987438,0.25497113552875816,0.2732765051908791,0.2196985667245462,0.2321359986485913
0.22130671292543402,0.196049283882603,0.3228403802216052,0.24410928327590226,0.2636975546367466,0.20524936215020712,0.2218975577829405
0.2221927959891036,0.19768230326939373,0.31292493339627975,0.2409447989612817,0.2690026290342212,0.2052498887199908,0.21914531500078732
0.22196982789784667,0.1971350194746628,0.3050060326606035,0.23424015875905752,0.2582821406237781,0.20404052069410678,0.2120764972316101
0.2100085091637447,0.1869438574276864,0.3009556737169623,0.23166126733645798,0.25335565088316797,0.1955915008112788,0.20422220031730828
0.20914178684353826,0.18826221261639145,0.2978176721557974,0.23672883467283098,0.25991799102164803,0.19521307038608934,0.20487769062165168
0.2102009957982227,0.18564389095408837,0.3050678804516792,0.2334859052486717,0.25052405683323736,0.1948680960293859,0.20259140462614594
0.21963016026653345,0.19151235963217914,0.29500509694218635,0.23928303934633727,0.2613959412463009,0.20025143168866627,0.2075245673721656
0.21244179490022358,0.1803171770274639,0.2907007224671542,0.23627313457429405,0.25418583832681174,0.19138829762116075,0.1960324400570243
0.21089115886949,0.18279762586811552,0.282008034735918,0.22618130318820473,0.2528826361801475,0.18911418335745106,0.19595426085637882
0.2010846031270921,0.17634168518707155,0.2797614433430135,0.2249396771471947,0.24103579265996813,0.18547129456885153,0.19171244821511207
0.2033674523886293,0.18358079750090833,0.2848723543807864,0.22384351087734103,0.25133600283414126,0.18903368498198683,0.197299148933962
0.20390182678587734,0.17186175396665926,0.2727155728638172,0.21833267102017997,0.24184852483682334,0.18176107904873787,0.18853406525216992
0.20006833192892373,0.17119106382597232,0.2745747420564294,0.22222745231352742,0.24667905468493695,0.1791251694178208,0.18642256886698302
0.19072027599439018,0.16216913511510933,0.27345615040510884,0.21626026811078186,0.23853748689405618,0.17543373441323634,0.18546412752941246
0.20202785918023433,0.1729648538678884,0.26705223601311445,0.21834265250712628,0.2413517869217321,0.17773044647183264,0.19130000621080395
0.18826516566798085,0.16744739461224523,0.2619390408322214,0.2185468234121799,0.24021717650815838,0.17367859539110211,0.18667979383841155
0.19889131646603342,0.16419662637636062,0.2649552588909864,0.21608317777514455,0.24308507882058614,0.17687301029451186,0.18661446254700417
0.19080881171859795,0.1670427131000906,0.26261604882776735,0.21383138384670017,0.2355487631447613,0.171996139595285,0.18372478972887618
0.18944791663438076,0.16577714610844846,0.2571757102012634,0.2067267366126179,0.23561077037826178,0.17415875810664141,0.18355121240485453
0.18475040602032095,0.1609946393826976,0.24946006920188663,0.2036245821230113,0.22354710618034002,0.16757106478326017,0.17250633903779086
0.18260800230316812,0.1588916226755827,0.2564307667315006,0.2019398867571726,0.22488583734259007,0.165147634758614,0.17560328504070638
0.18490656556095922,0.1568978802929632,0.2486099776253104,0.1994173792377114,0.22169619108550248,0.1629940900567453,0.17339056246273682
0.17912260676734146,0.15130682574934323,0.25027766402810814,0.19788502105511716,0.22167738474905488,0.1585699077509343,0.1691066581907216
0.1759342275280505,0.15248862321488557,0.24849916970357294,0.1923430270142853,0.217485136501491,0.15487377465702587,0.16286112447036424
0.18102279530838125,0.1519759995257481,0.2418458901159465,0.20036071777343745,0.22826786954887207,0.16152872166829177,0.17316232766257594
0.17915481152944263,0.15131111219525337,0.2477311203256249,0.19481410099193452,0.22096722331829363,0.15999692973215127,0.16400681560859082
0.18049637402407823,0.15321845120750363,0.24102293178439135,0.20389144829474387,0.22530751429498191,0.16059099596342996,0.16925193868577476
0.1725294508505612,0.15180531111545856,0.23533612160012124,0.19515989601612088,0.21577574288472529,0.15711189186200497,0.1632456581108272
0.1748338280711323,0.15570111259585243,0.2451676713209599,0.19486889166757462,0.22115477642975745,0.15828765892540103,0.17017756806686518
0.17863816466648125,0.1541171968891285,0.23440310556441543,0.1963577963225543,0.22311487595550714,0.15632404739502814,0.16770186000969256


==> plots/data/mnist_loss_p90.csv <==
DecentralizedKD_PS,P2P_AKD,FedKD,DecentralizedA2KD,DecentralizedKD,SpadeKD,DecentralizedAKD
1.549894871115685,1.5498948711156848,1.5345219880342493,1.5498948711156848,1.5498948711156848,1.5498948711156848,1.549894871115685
1.3524468705058106,1.4117034631967549,1.4615233540534982,1.3744323307275779,1.3662133672833447,1.3094725227355963,1.4194039529562
1.1892239496111874,1.2320566356182105,1.3781510585546501,1.1930593809485441,1.196364482045174,1.1772574374079707,1.260682948827744
1.1319209602475169,1.1504093489050873,1.3066827800869947,1.1574037015438083,1.1601745760440827,1.1026514416933064,1.1923327648639686
1.000255469530821,0.9945648470520977,1.1931917235255245,1.0380266903340816,1.0222523078322414,0.9994232118129732,1.0477747431397444
0.9433874227106575,0.9426656220853333,1.1489900514483455,0.987808639407158,1.0052390867471697,0.9404845686256887,1.0017191445827485
0.8896447016298772,0.8800415110588077,1.0630886736512186,0.9290771687030797,0.9420445320010187,0.8891242620348934,0.9346972708404065
0.8351242907345297,0.840774175524712,1.0334000310301783,0.8739714136719711,0.8987054598331456,0.8252646112442023,0.9014689558744434
0.796714808493853,0.785186229348183,1.018731665313244,0.8625141820311548,0.8799025425314906,0.792551619112492,0.8541261366009714
0.7831423054635526,0.7719000723958016,0.9477769476175311,0.8514331190288068,0.8768937519192695,0.777976158708334,0.8387417858839037
0.7616992132365705,0.7709481561183932,0.9429423698782926,0.8361431536078454,0.860714394748211,0.7653273298591377,0.8265270592272284
0.7291810256242754,0.7569951389729977,0.9276762488484384,0.8197313332557682,0.8530230031907559,0.7303985907137397,0.842990161329508
0.7147034267336132,0.718241455703974,0.9015619188547138,0.8041582666337492,0.8222074677050115,0.7188735409080985,0.7847456904500724
0.68450753942132,0.6860075248777867,0.8770545211434367,0.7848250623792412,0.8093314810842278,0.6866973567754031,0.7580896985530854
0.7149171918630601,0.7165331321954728,0.8723006659746172,0.7897100539505484,0.8293827800452712,0.7109197024255993,0.7774219883978368
0.6734539255499842,0.6709474712610246,0.8810295066237452,0.7668622092902663,0.7942106479406359,0.674748916924,0.7430352738499643
0.6444011195749046,0.6493435887247325,0.8093125492334368,0.7387710922211411,0.7759493584930898,0.6482116352021696,0.7142829186096789
0.6407578934729102,0.6533354717493058,0.7907787694036962,0.753005425632,0.7746271829307081,0.6454169192910196,0.727501281797886
0.6416720317304135,0.6555428524315358,0.8042935168743135,0.7486898118257524,0.7683673927187921,0.6419833812117578,0.7264947156608106
0.618679820895195,0.6160693371295931,0.8067284850776195,0.7315510281920433,0.7468244279921056,0.6126039996743204,0.6905013369023802
0.6466902536153796,0.6574507454782729,0.7906432740390302,0.7562040241062643,0.7710055129230023,0.636869265660644,0.7326183068752291
0.621968486532569,0.6235982965677977,0.7710612189769745,0.7243276327848436,0.74116786390543,0.6116937232017519,0.7012841860204937
0.6154021169245244,0.6033359548449517,0.7668612699210644,0.6980362705141306,0.7301204187422992,0.6114722192287446,0.6800435113161803
0.6071177854388953,0.5928677194379272,0.7749251382052901,0.7007851916551592,0.7301087348163129,0.5995352390594781,0.6791369715332987
0.5738976908475162,0.576380864530802,0.7286300292611125,0.6742980751395227,0.7063579855114221,0.579624668955803,0.6517448451370003
0.581530814766884,0.5940195891261102,0.7565281663835051,0.6889052623510362,0.7316607363522053,0.5879620127752425,0.6661854460835459
0.5858128174394371,0.582811120375991,0.730035426616669,0.6831888153404,0.7332398135960103,0.5769834927469493,0.6579632341675461
0.5827844568341971,0.5873393206298353,0.7288523122668268,0.6834477471560241,0.7198969121277334,0.5828123506158591,0.6585433677397672
0.5775433123111726,0.5755593404173853,0.7315556964278223,0.6804902431368829,0.7074573769420387,0.576958127692342,0.657344388337806
0.5568861763179302,0.5677326253801587,0.7207051914930346,0.6645841820538045,0.7009120774269105,0.5689204198867085,0.6416492318361999
0.5541491279751065,0.5490454937517643,0.6947871190309525,0.6440238735079766,0.6909868851304056,0.5423550547659398,0.6090526127256453
0.578225466683507,0.5648024595528843,0.6982524639368058,0.6669185280799867,0.708200320750475,0.5853323535621168,0.6372368957102301
0.5520968449115754,0.5359665588289501,0.6932260873913767,0.6544056107848883,0.6951661808788778,0.5409306290000677,0.6202606899291279
0.5466790851205588,0.5322635504603388,0.6933979956060649,0.6417483001202346,0.6898002464324237,0.5363598131388427,0.6172276584431529
0.5277978703379631,0.5119246577844025,0.7045435622334482,0.608305740877986,0.6718870577216148,0.514689492583275,0.5819572561234236
0.5195274675637485,0.5255477522313596,0.6756896561384202,0.6275515760481359,0.6777622263133527,0.5169171869009734,0.6051540984213354
0.5445210243016482,0.5371511178836228,0.6772273103892805,0.6338986663520337,0.6688467762619259,0.5376855212822558,0.601931965649128
0.5469103354215623,0.5232316406164321,0.6751707880571486,0.6348589149117471,0.680924701243639,0.5252812535315753,0.5996409517526627
0.5411369833350184,0.5149006251245738,0.6511874503642321,0.643660100027919,0.6827139860391618,0.5301462802290918,0.5823505217581988
0.5269008671492339,0.5250150197744372,0.6786699661612511,0.6551415225863457,0.6912498724460603,0.5235755526646972,0.6216915293037895
0.5580312653630973,0.5476738635543736,0.6324387829005719,0.6738042800128461,0.7003021208941937,0.5467557352781297,0.6322668267413978
0.5325833189301195,0.5492808721400799,0.6326043315231801,0.6623926074430347,0.6867229459062221,0.5492401156947018,0.6366843112185598
0.5459112837910653,0.5162998102605344,0.6472136157751084,0.6454928934574128,0.6958659793436528,0.5201945497840643,0.615052105933428
0.5294466936588289,0.5287773986905815,0.6384650406241419,0.6352155799791218,0.6753970323503018,0.527924943547696,0.6029415918514134
0.5276182322949172,0.5447648561000825,0.6258443889021874,0.6278891097754242,0.6655839108675718,0.5420967662334443,0.6106238973140719
0.5036859054863454,0.5094152766093613,0.6199281174689533,0.6250963034853341,0.6587632949650287,0.5083826535940171,0.5882392567396165
0.5397176728397609,0.5272364438325168,0.6621882030367852,0.6394694024324418,0.6841742293164135,0.5268240663409234,0.5926770634949208
0.532946104258299,0.5127139419689776,0.6042333468049765,0.6226781763136388,0.663292116969824,0.5156887552142144,0.5831473346054554
0.5199002634733916,0.5312399511039257,0.6112054653465749,0.6363430772721769,0.6885348796099425,0.5150592832639815,0.5998988467454911
0.5268458211049438,0.5317539150454105,0.6040838789939882,0.6450803677737714,0.6812289333343509,0.5255570763349533,0.59457085672766


==> plots/data/mnist_loss_std.csv <==
DecentralizedKD_PS,P2P_AKD,FedKD,DecentralizedA2KD,DecentralizedKD,SpadeKD,DecentralizedAKD
0.47854354643599895,0.47854354643599883,0.40116509557492613,0.47854354643599895,0.47854354643599895,0.47854354643599895,0.47854354643599895
0.4171151934930384,0.44411208831684323,0.3845962860665967,0.4193993120989399,0.4175705802132327,0.41424301188659934,0.44541937931746967
0.37109028873726035,0.4011247284818918,0.41824076469841354,0.37367950991571497,0.37199125727115867,0.3705333638057243,0.4039927702236164
0.36325684438781364,0.39496577895074725,0.36920514589602293,0.3603649023954074,0.3701251077572361,0.3635964257219748,0.397434182556226
0.3421452071008429,0.3601184739480517,0.42280687262555583,0.33906201140825054,0.3280687016170296,0.3371794099561612,0.3650081266772938
0.2918640883427776,0.3218984267053178,0.42893931399308516,0.3064614105202154,0.300933796913838,0.293871605856152,0.33615136730180756
0.26892391303622143,0.2962640540988077,0.4414344509977899,0.28511578792224923,0.2785266124531606,0.27263767428916885,0.310377305318018
0.2879451140753063,0.3116900858277849,0.31684968042937844,0.31292618768691055,0.29938491773944104,0.29897831964160726,0.3201585316196315
0.27203035944924175,0.28578756226068447,0.31819177830448664,0.2808276371685262,0.2843905183984369,0.27582704787519174,0.30079615280383043
0.2426576451866656,0.27871567831417754,1.0731766548598258,0.2715714321424896,0.2564452990734606,0.2515342693057506,0.28778573597493295
0.21553110873558098,0.23503667029543865,0.43076303576275,0.23750738409227515,0.2320445046311463,0.2196769773349665,0.25606822267138085
0.23735025018887593,0.24772706093450125,0.3045615449396425,0.24988265961330763,0.24665258027473747,0.22759361683632218,0.2645109454730553
0.21671009204562464,0.22824151031574252,1.066315543277255,0.24547275504353214,0.24194734534273737,0.22101597244002372,0.25545697574048154
0.20568162730768633,0.20943487143532194,0.35101723506718985,0.22809707935576987,0.23391822469404516,0.20339198041575793,0.2317775061610277
0.22620827443552088,0.2209288439294384,0.2741266036814086,0.24053909747763375,0.24102849166975826,0.2260898411602656,0.24454477019413093
0.3244347473395611,0.34205940730203166,0.7679704906360424,0.34994212089309346,0.2955346372845204,0.3332829951427769,0.34784564501065995
0.19708423030992336,0.2194392107089717,0.24610056615637407,0.24369689573744585,0.21222500832680632,0.2152172957559369,0.24327275399039155
0.18367094871961526,0.19140369027892043,0.26470696602838506,0.21447541096677586,0.21443584071046867,0.18862498492412377,0.21829859949414473
0.1778498264540824,0.18788533566982174,0.4334741053668039,0.21054748827507877,0.2152482884485604,0.18382863512307188,0.21248387085060294
0.19433647351011707,0.2004575970531838,0.22966719901312724,0.20517062362264055,0.22059936246579434,0.19193806664033236,0.21579320835756252
0.18626396923994987,0.21529996212639216,0.27679794576427236,0.21839415929086647,0.21653532608902518,0.1954000107237431,0.22471187638447856
0.16315890035072284,0.17383910657444593,0.2670711323898997,0.19275549654065632,0.19279029640968218,0.1679372850397672,0.19802549704705497
0.15305585027598084,0.1631946271617154,0.8197078288741905,0.18419592574777,0.18629668426298152,0.1578931248144079,0.19021469046534545
0.16540906037102263,0.17458886789652162,0.23299497307463968,0.1922593149042197,0.19601144983998933,0.16975377938596944,0.1935290108006524
0.19516134012677697,0.2124065354094847,0.5429411609219603,0.2199290248000212,0.22684512130662907,0.1912445852486779,0.21448379733452275
0.15981870413864546,0.1650533177263604,0.2360317659331514,0.1851143749026695,0.18954825217727872,0.1623739716794464,0.1907170774804963
0.20474333949551865,0.21416992419494255,0.24088351876712982,0.23592371698857426,0.23591437591689077,0.21000963323031002,0.226380262418774
0.15716271739475113,0.17181539186280684,0.24104454491655863,0.19001589667740187,0.1943073629772249,0.16452100872531383,0.19501700479131184
0.17033015444787675,0.18006830793710907,0.22943024935203038,0.1935197402554882,0.2084268148932172,0.16412175163986398,0.1876666583757058
0.14940104563670792,0.161152117653301,0.2952994535882555,0.18153607953688333,0.18604043333417844,0.15622399485927013,0.1846481870973356
0.14625991448916525,0.1513459037353369,0.3440708243589975,0.1756976125109675,0.18354755132650558,0.14938117936754797,0.1746816789404689
0.21118076164557537,0.19082408555896532,0.20558321820995068,0.23252585662358194,0.23825336721481136,0.19540842881942969,0.20190478802307682
0.14883755302387436,0.1578286063458925,0.2229640142964143,0.17736700453962348,0.18328715599832987,0.15325231073707646,0.18060958746995331
0.1581306075975314,0.1741416020903161,0.2193622247846842,0.18174071234158803,0.1882016697592511,0.1631869238755139,0.18618258094954637
0.15097958182754953,0.15841462404333415,0.20033627048576066,0.1819421816665102,0.18862361519728213,0.1537349159972609,0.17974018958786875
0.13856206209332766,0.14561432005536812,0.2407216663999082,0.17340569356223665,0.18180750964662065,0.14297973537408307,0.16978012508266765
0.14393105906894565,0.15607828320476833,0.25642907544626403,0.17717309840618214,0.18356993247143846,0.150212562422374,0.17731526786714266
0.17891014873471886,0.2095040159294114,0.1731329558044246,0.18577530885471547,0.2039947986314956,0.19521468749421067,0.18968413456746128
0.15931586074900772,0.16715546494093117,0.16944893732517813,0.18521681250605007,0.19412655561127715,0.16114953295090284,0.18218736713025338
0.16230201860465288,0.17032665229986513,0.2356323999960535,0.18879873348311885,0.1948368699078811,0.16695067700376506,0.1895125630257924
0.22313949432642585,0.23876594619136346,0.28703829344004994,0.21196026468854362,0.23719142846245228,0.2443500874026451,0.2221244598588205
0.1500892199229649,0.15959595608771737,0.16808550583575027,0.18253678319241468,0.18647210456041147,0.15480542660282984,0.1818493978635479
0.1631160292953308,0.1735711710218883,0.27614836922167474,0.19140623328103448,0.20263448966765601,0.1604959722190304,0.1794915676872128
0.1526755989952729,0.16021324764853034,0.17208523528214165,0.18522800436414819,0.19281709046107626,0.15718763684926126,0.18183322646926464
0.20377032595976113,0.163642933253623,0.3831178843609461,0.17380144762322497,0.20187933802256514,0.1612680834646479,0.17667247744215625
0.14429315460651154,0.15837159036259854,0.18686541478122082,0.17604872043577988,0.17885039293597108,0.15136599819245838,0.17694298663056968
0.15002885886350792,0.16176542837969463,0.3081863653878182,0.18437849878512047,0.19100982711503897,0.15648184636917778,0.1822238709939385
0.15571937380882278,0.1656242640541229,0.18218715425202547,0.18394086855473762,0.18731810864131565,0.1583323930611167,0.1843116292145801
0.15673626530632143,0.15886019484660258,0.2973143444008878,0.18532190267068038,0.1959619470389845,0.15536446059332826,0.17726226438592674
0.15145417772737874,0.15910030707517417,1.6046885473038426,0.18382893200980138,0.2060544247726633,0.1547747223246507,0.18014660504073188


==> plots/data/speech_accuracy_mean.csv <==
DecentralizedKD_PS,DecentralizedA2KD,DecentralizedKD,FedKD,SpadeKD
0.5783990229477872,0.5783990229477872,0.5783990229477873,0.5534068377131321,0.5783990229477874
0.5883152243552422,0.5940535779139227,0.5856603077101284,0.5712609251600689,0.5884408087552908
0.5965468300447894,0.5952067665928824,0.5940252908394538,0.5790491369317488,0.5962744599766827
0.6040062381034792,0.5991550254190428,0.6000751146979224,0.5855250627646017,0.5990277379065568
0.6049889514270841,0.6032469234978597,0.6003478270396663,0.588614108584762,0.6076690561702731
0.6093597377375032,0.6133177730319118,0.6087301545857403,0.5986710353421422,0.6089478778429964
0.6165621320099978,0.615946380258853,0.6170703536309117,0.6044287555749097,0.616178349283289
0.6188935369114259,0.6200092934174462,0.6107176805328172,0.6064128914024506,0.6180757962074689
0.622222165992636,0.6227055818600582,0.6182208758451406,0.609286492075024,0.6227866674817956
0.6247040688490686,0.6276003140546489,0.625062061106561,0.6147112025627741,0.6245946538114862
0.622512023849189,0.6268562947873626,0.6267984541810849,0.6101255429925703,0.6284746929416289
0.6293812549634311,0.6286209563364403,0.6271405714682279,0.6140015449965335,0.6331778129535729
0.6342382608792448,0.6354749686380163,0.6337203586078375,0.6146962390527433,0.6336290430673583
0.6332365203133004,0.6359210170240563,0.6330576167891676,0.6179299878554846,0.6368827097810563
0.6340949564287561,0.6368169843628219,0.6382236636795072,0.6224872858998011,0.6375129470388036
0.6373962465651383,0.6408254937991325,0.6380511159758063,0.6302954662797731,0.6404340464544807
0.6351803974569055,0.6432351303321143,0.6397417073404539,0.6238879393387744,0.644360582888009
0.6441649804157,0.6450821485092657,0.6404493534698105,0.6263743431931628,0.6467431486344422
0.6429431365552116,0.6463462027811722,0.6417281006996911,0.6296415430886548,0.6485350761724996
0.6422238780105685,0.6461438832854424,0.643331086024459,0.6248492520396709,0.6470692806231735
0.6451862856570117,0.6497936454934202,0.6447330769285682,0.6304751858325588,0.6496472324634361
0.6499349407275463,0.6482234666316258,0.643088929455493,0.634739216452167,0.6479363480511946
0.6490771365047743,0.6522715814739881,0.6476647312523847,0.6343388331904483,0.6503448194238807
0.6486414260813232,0.6525678482611061,0.6458294946721969,0.629567405217049,0.6513315827145085
0.6490297610863562,0.6528870280640275,0.6473984573871123,0.6330275465975699,0.6518256422918526
0.651342395768964,0.6525882088737318,0.6478355929692841,0.6325696443671005,0.6531782871504551
0.649677259040184,0.6524484263960697,0.6510094886066309,0.6314185291593792,0.6545139970671388
0.6530782189899369,0.6573517424846509,0.6519474306355456,0.6349908373861515,0.6546899779552653
0.6554825879999302,0.6582042556258504,0.6515098586321828,0.6375196489094436,0.6555221519112091
0.6564624213892535,0.6557862855081324,0.6543602721402481,0.6343625990716344,0.6564524168845667
0.6553938056516093,0.6549704957191663,0.6534718636283021,0.6358041956000555,0.6570001928620317
0.6588634369666,0.6580899113338944,0.6563609643396945,0.6372166196596625,0.6583951358865757
0.6599320721007775,0.6587723410679114,0.6555383928321818,0.6385925061036993,0.6587358667366794
0.6593085069929459,0.6587278071355562,0.6566707471614172,0.6375988834798075,0.6598457020461502
0.6589113320484954,0.660175328106478,0.6565846759253544,0.6375880671295567,0.6610754444510198
0.6590438667429346,0.6599536517715985,0.6529623518606907,0.6402098481157242,0.6591084641506784
0.6575993048888655,0.6582485577362001,0.6545862905474761,0.638386238111105,0.6617091440951904
0.657514437298503,0.6589739608785552,0.6556289087050254,0.6423701510843307,0.6611295400495998
0.6599872582575339,0.6605313357786052,0.656292948648748,0.6403535275965082,0.6600152976414682
0.6614323268054797,0.6593857506604527,0.6546128130054925,0.6427214786750094,0.6606256414846976
0.6610666908941194,0.6615909983658649,0.6566986017198565,0.6406817422642399,0.6608827560917676
0.6608615503271673,0.6617465708941036,0.6577050173605905,0.640513874126505,0.6613427991158096
0.6628342602096404,0.6632504502676053,0.6593365745273713,0.6428244133547862,0.661618382148807
0.6615908615170356,0.6605963502920464,0.6595105822241628,0.6442653401612557,0.6616753207025666
0.6607630341094446,0.6595958554603316,0.6596373637445428,0.6471733609014982,0.6639309556592615
0.662494487796906,0.6602409195299812,0.659371641480768,0.6444907745128986,0.6627323938182419
0.662177547110405,0.6609883123811677,0.6574693906872767,0.6427051058289039,0.6634629699453363
0.6622322306001425,0.6628683192641971,0.6600613170248577,0.640197379172385,0.6640535680005285
0.6612066129455426,0.6624923835799242,0.6599131816341482,0.6469970134171452,0.663465175916566
0.6612241325394425,0.6627412203080696,0.6627691946083972,0.6464623334963088,0.6652985965458798
0.6610872776798207,0.6643122131463268,0.6617984539739584,0.6431261898514627,0.6637585864617543
0.6630874689559134,0.6626295657210013,0.6628771323755992,0.6468150967870144,0.6637202730638584
0.6622425543068718,0.6610429672150867,0.6622735771856343,0.6448866349457161,0.663835726277588
0.6631470370865429,0.6612108052238492,0.6609863884000939,0.6449208245909916,0.6635890318727873
0.6639560156581986,0.6616500824461382,0.6628995853978926,0.6420732446155373,0.6648535217528085
0.6641999601824742,0.66187741484655,0.6621828934206363,0.6472999976403737,0.6649379230719604
0.663617037656875,0.6628186197632076,0.6644154178611146,0.6442456903116306,0.6643087005269355
0.6633972348041602,0.6636328103883019,0.6608485467265949,0.6453442917546667,0.6651278405164815
0.6619234444122997,0.6642021602471131,0.6651046628484706,0.6459218026277695,0.6641286759300109
0.6628677415696353,0.6619058950073132,0.6630252703065803,0.6535827006075553,0.6644975272292951


==> plots/data/speech_accuracy_p10.csv <==
DecentralizedKD_PS,DecentralizedA2KD,DecentralizedKD,FedKD,SpadeKD
0.2792230769230769,0.27922307692307696,0.2792230769230769,0.26381250000000006,0.2792230769230769
0.29915384615384616,0.3018714932126697,0.29255384615384616,0.2764794683257919,0.30034673561732383
0.2939610294117648,0.3054932773109244,0.29883012281835813,0.30049166127989657,0.3026950226244344
0.30239457013574655,0.30040006464124114,0.3211303167420814,0.2894208791208791,0.30920000000000003
0.3193485294117647,0.31770226244343897,0.29451428571428573,0.32080000000000003,0.3075538461538462
0.31739905462184875,0.32226593406593407,0.3193685843568196,0.3237918552036199,0.3214470588235295
0.3378911764705882,0.3358630898513252,0.3306968972204266,0.3280153846153846,0.34221124757595345
0.31532773109243695,0.32225468648998057,0.3146461538461538,0.32762527472527475,0.3261773755656109
0.35107692307692306,0.3436769230769231,0.33961868131868134,0.33461538461538465,0.3272615384615385
0.35168868778280543,0.3633229557207499,0.35311098901098903,0.3450923076923077,0.36156121525533297
0.3330835164835165,0.35561538461538456,0.35098695054945056,0.3243946428571428,0.3546153846153846
0.3533428571428571,0.35586153846153845,0.341521978021978,0.31498461538461536,0.3445904761904762
0.36227692307692305,0.37499711538461533,0.3511403846153846,0.33409230769230763,0.3687285714285714
0.3495506868131868,0.37746153846153846,0.34648717948717944,0.33438190045248867,0.37062252747252744
0.3679482223658694,0.360175,0.3800914673561732,0.3318648351648351,0.36529017453135093
0.3507961538461538,0.36809670329670324,0.3532912087912088,0.3548769230769231,0.3733285714285714
0.3601384615384615,0.3610267830209007,0.34769605688429217,0.3321638009049773,0.37395662572721394
0.38823076923076927,0.38015897435897433,0.3687948717948718,0.34214395604395603,0.38703076923076923
0.3693375,0.3846108974358974,0.36126373626373626,0.35129670329670326,0.38601538461538454
0.3653076923076923,0.3774980769230769,0.3748461538461539,0.34156483516483516,0.3772153846153846
0.3790477564102564,0.3880483516483516,0.3716153846153846,0.35298461538461534,0.38039999999999996
0.3836153846153846,0.37507692307692303,0.3695903846153846,0.3529692307692307,0.37776923076923075
0.39516691176470586,0.3863596153846154,0.3759288461538462,0.34766703296703294,0.3861076923076923
0.3802,0.39280952380952383,0.36506153846153844,0.3497274725274725,0.37643076923076924
0.3902769230769231,0.38188205128205127,0.36414725274725274,0.3521373626373626,0.39409230769230774
0.37487692307692305,0.37508205128205124,0.37161538461538457,0.35703626373626374,0.38818681318681325
0.3661692307692307,0.368432967032967,0.38449230769230774,0.3485230769230769,0.3885868131868132
0.37757142857142856,0.37689743589743585,0.37701538461538464,0.35175714285714277,0.3895201465201465
0.3888923076923077,0.37655384615384613,0.3716,0.34079999999999994,0.3740153846153846
0.3844186813186813,0.3890446886446886,0.38838681318681323,0.3389384615384615,0.38138681318681317
0.38681978021978025,0.3807633699633699,0.38144835164835167,0.3508638736263736,0.37466153846153843
0.39101538461538465,0.3808263736263736,0.3794153846153846,0.3435538461538461,0.3948153846153846
0.3861538461538461,0.38647765567765563,0.3836,0.35906153846153843,0.39121538461538463
0.37279999999999996,0.39512161172161175,0.3853252747252747,0.34741538461538457,0.38847692307692305
0.3848307692307692,0.38766007326007323,0.3996,0.3426340659340659,0.3955714285714286
0.39180000000000004,0.39748644688644685,0.3987538461538461,0.3636,0.39313333333333333
0.38459999999999994,0.38554285714285713,0.3871538461538461,0.34055714285714284,0.4000175824175825
0.38795384615384615,0.39518095238095235,0.39421538461538463,0.35807692307692307,0.39398681318681317
0.40180000000000005,0.3909479853479853,0.4086153846153846,0.3438659340659341,0.37998681318681315
0.395,0.3819589743589743,0.3938153846153846,0.35887106227106225,0.38638681318681317
0.39847692307692306,0.3899589743589743,0.39395384615384615,0.35381538461538464,0.3874153846153846
0.3973538461538461,0.39563589743589744,0.39869230769230773,0.36479999999999996,0.38535384615384616
0.40259999999999996,0.4012666666666667,0.3968307692307692,0.38086483516483516,0.3893538461538461
0.4081538461538462,0.4003633699633699,0.4001538461538462,0.36837252747252747,0.38301538461538465
0.4092871794871796,0.3949919413919413,0.3871538461538461,0.36628205128205127,0.3846153846153846
0.3927333333333333,0.3906512820512821,0.38795384615384615,0.3604307692307692,0.3774153846153846
0.3990871794871795,0.3964051282051282,0.3896307692307692,0.37064615384615385,0.38360109890109884
0.39580000000000004,0.3910358974358974,0.3942615384615385,0.3582351648351648,0.38960109890109884
0.3950871794871795,0.39779194139194135,0.3991692307692308,0.3716,0.3936010989010989
0.3923333333333333,0.398858608058608,0.40440000000000004,0.3781593406593406,0.3857538461538461
0.39095384615384615,0.3978739926739926,0.3974923076923077,0.35252307692307694,0.3942153846153846
0.39405860805860804,0.3995076923076923,0.4010923076923077,0.37060329670329667,0.39381538461538457
0.3914871794871795,0.39687399267399265,0.39540000000000003,0.3683948717948718,0.3961538461538462
0.3949179487179487,0.3952586080586081,0.4038923076923077,0.35606666666666664,0.39229230769230766
0.3859641025641026,0.4010739926739927,0.3970923076923077,0.35846153846153844,0.3930923076923077
0.3842871794871795,0.3970739926739927,0.40263076923076924,0.3553238095238095,0.39229230769230766
0.38645860805860804,0.4037406593406593,0.39935384615384617,0.34949230769230766,0.3880923076923077
0.38232527472527467,0.39437142857142854,0.3978153846153846,0.3707714285714286,0.3806307692307692
0.37955384615384613,0.4039252747252748,0.4034923076923077,0.361432967032967,0.38103076923076923
0.3873714285714286,0.3989714285714286,0.40055384615384615,0.37775384615384616,0.38903076923076924


==> plots/data/speech_accuracy_p90.csv <==
DecentralizedKD_PS,DecentralizedA2KD,DecentralizedKD,FedKD,SpadeKD
0.9030175949043407,0.9030175949043407,0.9030175949043405,0.8658952076804806,0.9030175949043407
0.9030215823694261,0.9036966406755234,0.8970560530434677,0.8810245246906833,0.9158196741993632
0.9049642010894802,0.9022864623459093,0.8998557362349612,0.8979643770808432,0.9055238461055264
0.9032922302335867,0.8983980365343637,0.8916268458145771,0.8971704863982708,0.9028376518827986
0.902390338333434,0.9045226026096828,0.8913240492235925,0.8874899839071558,0.9068205824744926
0.9074638704792605,0.9140953939482918,0.9008567514733686,0.8965982891176549,0.9045341028654011
0.9058502446855641,0.9140759906873018,0.9060897762377419,0.8828695089464013,0.9046282011669151
0.9116808434441422,0.9147802005501479,0.9104444801069539,0.9055030538741315,0.9119707704696041
0.9094535977359435,0.9190838390785686,0.914452673736632,0.9014570826890547,0.9133152855729426
0.9068238120779666,0.9160900788602779,0.913818420073456,0.9017152743076421,0.9157797104891706
0.9146736022835059,0.9133777215426899,0.9102455329118724,0.895604841734239,0.9154082405528221
0.918578750373628,0.907324300512283,0.9141433884400115,0.9033209698646735,0.9207606111176414
0.9181100237864654,0.9171023352116805,0.925710441339356,0.9026756520429723,0.9157913269538007
0.9102857381725519,0.9178676929696697,0.9159587792877877,0.898340724484785,0.9124702831023702
0.9043518121527911,0.9096350355238562,0.9162041066224663,0.9077410916280237,0.9121407410900575
0.9158581440694732,0.9163831071410083,0.9130175632751844,0.9120576629747597,0.9119795140285227
0.9124759466284905,0.9128804962420565,0.914867888600537,0.899677600124915,0.9129062857502234
0.9087836321917162,0.9111048945210015,0.9171455227508926,0.9032652546236788,0.9187774108272919
0.9085404951354985,0.9118092350015656,0.9104729769322611,0.9150446682202602,0.9151841048026073
0.9071696661683092,0.914058272419847,0.9119376158216236,0.8997473540211679,0.9109585965732055
0.90839390180454,0.919796892952286,0.9135460606891996,0.8998949651646031,0.9116055171984158
0.9148247318021456,0.9173429163697226,0.9157775032268486,0.901047971841445,0.9156856890759595
0.9140436332061139,0.9164553616250771,0.9118122256715531,0.9083224390959328,0.9182605697669658
0.9206230262479925,0.9147635394696028,0.9166003001031278,0.9016460699017111,0.9124830035195256
0.9174015531489648,0.9100678837367463,0.9130601533529965,0.9131600521364236,0.9119620751564506
0.923592322412772,0.9097279608082861,0.9147255695731316,0.9137705705162871,0.9182001138119377
0.915495021020494,0.9136388256234952,0.9162528840737647,0.9140794877422465,0.9241488807798566
0.9275417070302311,0.9125389646691913,0.9064497835231811,0.9045839756677003,0.9217098014129548
0.9261392288851338,0.9114712015356208,0.9133921403002555,0.9204971545957363,0.9218993699198194
0.9179916596371165,0.9076924353404401,0.9112998364592398,0.9141856819902197,0.9177360758890154
0.9185636136740692,0.9103507192562356,0.9074071767119449,0.9168514879608392,0.9140601352103502
0.9210130334300626,0.9135948498409714,0.9150810305693765,0.9190885440787666,0.9226683395536861
0.9221024207149643,0.9204044599133718,0.9140811244325457,0.9190807589647392,0.9251035014450683
0.9208375474177345,0.9195622243046209,0.9106874546710356,0.9032611590612738,0.9153653784962936
0.917482541662956,0.9204419869323047,0.913638336161281,0.9037685388313001,0.9183090607569563
0.9165366935438293,0.9150085677033963,0.9071204324046176,0.9142719189845266,0.9208058404943916
0.9195457832551254,0.9163922341589641,0.9213566605436103,0.9084047672421709,0.922167613633329
0.9189739917486065,0.915548418087641,0.9082780019622984,0.9165439446289081,0.917604967251924
0.9260961531095561,0.9193214881114763,0.913273680115792,0.9116438913149993,0.9204926569375255
0.9197683253045765,0.920635131581052,0.9127257951882333,0.9190603645300881,0.9152111119314611
0.9158540017085268,0.918980182561875,0.9162077045097268,0.9212821853327415,0.9230996661583925
0.9176871174371606,0.9209581028865284,0.914587854303031,0.9276519095049081,0.9244274618827776
0.913969226499437,0.9189117631637769,0.9125650615808792,0.9030995484056256,0.9233654534977637
0.9144928342935534,0.9215054736666026,0.9151200454190007,0.9143189697591596,0.9254288324594577
0.9147926641543739,0.9166794003585867,0.9153443792892277,0.9136910692359248,0.9178988933476194
0.9186030486118388,0.9245990189429836,0.9139060969141427,0.9233175221728762,0.9251145933810596
0.9189194102446525,0.924057429370648,0.9125974332058462,0.9156707110883653,0.9237280230401549
0.9184789418332645,0.9234760028715959,0.9191643119594056,0.9159142132976795,0.9246795333740181
0.9127904253863152,0.9225992411999749,0.9222488653476135,0.9231193881290649,0.9276370732707516
0.9195214974271007,0.9185588076763389,0.923880231206339,0.9186833739487646,0.9228933556351644
0.9139343671675009,0.9205401070986946,0.9194630522752746,0.9178692417466985,0.9261877708841798
0.9173955140135763,0.9197790974326276,0.927882409040358,0.9167252005615929,0.9224228434530202
0.9166640143400991,0.9145183511520326,0.9231371202865587,0.9189757577718562,0.9221805368954896
0.9186140895999916,0.9205355308522029,0.9229839572318335,0.9132427245431787,0.9232186424284832
0.9166310301881012,0.9134776692703076,0.9224594677528295,0.9163041995123498,0.9247877846774154
0.9144883490592799,0.9202694549144009,0.9192461746231275,0.9236191270222734,0.9218064924628881
0.9184957535520855,0.9195534808436887,0.9223162202916294,0.9204451159654339,0.9243759347701446
0.9124023074066374,0.9158067491241555,0.9178358798823194,0.9286607896536976,0.9268842796120197
0.9143624095455853,0.9172827501593904,0.9208304924518297,0.922768707936593,0.9231615733033227
0.9095537802918148,0.9147309396636961,0.9201104456801412,0.9179616246161462,0.9191781745913616


==> plots/data/speech_accuracy_std.csv <==
DecentralizedKD_PS,DecentralizedA2KD,DecentralizedKD,FedKD,SpadeKD
0.24162401515582738,0.24162401515582732,0.24162401515582732,0.22932131296967037,0.24162401515582738
0.235029093857214,0.23220606000628727,0.2346406617143651,0.23171711464994815,0.23383036749103359
0.23240123169834898,0.23510277171634097,0.23555899860204832,0.23423383420203944,0.2374237761065773
0.23348728648826228,0.23147635692452212,0.23147331290004153,0.23256276059659947,0.23392132421148407
0.23049316854303997,0.2339138630639924,0.2320302135294468,0.23152631973716692,0.23166978912487105
0.2309584988694021,0.23160359733928196,0.2326523029071431,0.22716753541082385,0.23118550179306946
0.22667004950092898,0.23005740334959057,0.22819032222083285,0.22428558132710447,0.2283702536846762
0.23053890399417631,0.2285510880250758,0.2328377055384354,0.22857939149400092,0.22750716351187675
0.22677512158713836,0.22666241948471902,0.2280312703975524,0.22494096712514106,0.2262952310774875
0.22623315484846857,0.2229300727039313,0.22477536719570046,0.2237372069288622,0.2244809026103259
0.22815323393670867,0.2241071628162349,0.22247320311941624,0.2246636991925242,0.22461454100855546
0.22223538998061027,0.22433864567300815,0.22402969952596083,0.22437027168886922,0.22431901173610252
0.22114033873863725,0.21941174357635043,0.22474566105214597,0.22354002493688233,0.22205911612471413
0.22122199175176455,0.21843385973349888,0.22265771189689115,0.22487366939794282,0.2183477312094031
0.22134979942232866,0.22324243387248668,0.2180199809510493,0.22445055116231635,0.2234847216977903
0.22081174640791046,0.22090413381133828,0.22108316365344374,0.21866348106263617,0.22020364738701562
0.22298114832640675,0.22029194750880018,0.22135017803900808,0.22107883572873943,0.21869540534774873
0.21407164298414766,0.216699037671534,0.218082509849789,0.22227231704111286,0.21692329866309645
0.21703270655277845,0.2148782319138743,0.21714509588752243,0.2238382384111933,0.2182701364867043
0.21741345783769067,0.2166317258961334,0.2161302893539831,0.22182931691432609,0.217007996156658
0.21748647031956353,0.21661102135006538,0.21878453991806102,0.2196395457418407,0.21632593333220326
0.21179241003772492,0.2166506303949809,0.21881016883621834,0.22196486807335503,0.21657291664655426
0.21285933068281068,0.21354555615315746,0.2167479601924686,0.2213208499865126,0.21570798324663149
0.21370185544307704,0.2148138076109245,0.21891475711899017,0.2182033575969161,0.21612967584986792
0.21229998989702717,0.2130832267266906,0.2174200575768758,0.21784616106028626,0.21268290665704326
0.21450896948719805,0.2137003179390838,0.21740364267637902,0.21985005493435072,0.21436487190648448
0.21347631805994682,0.21456696711918782,0.21512901814801683,0.2215472043363605,0.2149710831519164
0.2144849532464137,0.21421940951867416,0.21328689188181524,0.2210752869931354,0.21369835566682122
0.21230107846929497,0.212206732504138,0.21331472953917227,0.223655929521902,0.21516925954537286
0.21230711484403222,0.21267253245650036,0.21241595512218847,0.2206335029109639,0.2147920413102987
0.2121054420624425,0.21226877616085246,0.21243076349031847,0.22278911862493148,0.21347390734432312
0.2119206101861796,0.21421731322290066,0.21285680927624667,0.2197333209878536,0.21458778146683138
0.21216462964537314,0.21584935775143005,0.21258699924181546,0.21808484659073168,0.21396239002400455
0.21402285162779733,0.21251680151272856,0.21164070984931804,0.21732765511287813,0.21228547999312147
0.21124853161330187,0.21293854630476647,0.21102331981444192,0.2170825646005939,0.21123784983220512
0.21031017741806207,0.21300820108345317,0.21090520806730653,0.21812042998880948,0.2129170715394339
0.21255755607859483,0.2137489323083787,0.21206811043262475,0.22106664762307707,0.21190320187166165
0.2123669556812017,0.21137264059182206,0.21034034957626738,0.2169090418148588,0.21059336055437772
0.21282620613382291,0.21288903478613874,0.2108860319043428,0.2160863838228842,0.21211818542584693
0.21175771527696824,0.21430408316105026,0.2126287740114532,0.2168423499861182,0.210080558266395
0.2103600510241908,0.21164923905237254,0.21159200496048522,0.21905389298318861,0.21195189743382112
0.21174823124861172,0.2125606499765714,0.2118852846737466,0.21743769334856472,0.2118063245864524
0.21092113723446518,0.2115451538811724,0.21067125954663207,0.21597567093170777,0.21147496026949048
0.21181960131030406,0.2135521913177992,0.21172629786376085,0.21714445776942237,0.21282950905590176
0.21008592988694302,0.2121267200111944,0.21263632732348792,0.21510011459870296,0.2103817211029023
0.21102710880463232,0.21333238151682962,0.21198602573337957,0.21551463853400624,0.21067776902194701
0.20936266999441258,0.2120498244404244,0.21051679883176994,0.21491202483699254,0.20944572971394848
0.21041760206965346,0.2137211915170815,0.21196129817525122,0.21521085504024015,0.21117236680601065
0.2102700203367867,0.21183940376433483,0.2099230681378066,0.21484161119032313,0.21110520797425134
0.21150754756563858,0.2120947987529706,0.21070534836889349,0.21446885530086246,0.20970952545757893
0.20955557989490595,0.21203245617465755,0.21130100959324588,0.2181848862738875,0.20995873293227257
0.21013956012251728,0.21151928690575628,0.2121609434417299,0.21478700319098293,0.21104579322985528
0.20997675813832717,0.21375816656685243,0.21111701331063992,0.2131852754487921,0.2100433466373833
0.20928562966261147,0.2129656633630542,0.21147172675347922,0.21648241049033876,0.21005702193506468
0.21128216324129082,0.2129764493459947,0.21044313757272565,0.2183972333774406,0.2104535385361999
0.20962311235710845,0.21215270681488488,0.21197567321534208,0.216506526667655,0.21084657767172219
0.21079997459138236,0.21276154155196308,0.2112874700359296,0.2178621913381952,0.21031200352140308
0.21120136776272863,0.21353801531773695,0.2132417134738324,0.21668716174917427,0.21137700024405187
0.21181115407125506,0.21148303825933196,0.21281427138568296,0.21482101322687122,0.21124468239294228
0.2120954602921751,0.2125684378358116,0.2120198954274699,0.21274097188631486,0.2097949137325496


==> plots/data/speech_loss_mean.csv <==
DecentralizedKD_PS,DecentralizedA2KD,DecentralizedKD,FedKD,SpadeKD
1.310382451401092,1.310382451401092,1.310382451401092,1.4183542233519257,1.3103824514010922
1.279860835717991,1.27084746372886,1.2873069752100856,1.377882295101881,1.2774389611557129
1.2604050861066205,1.2625879435939713,1.2696649642381816,1.357968342732638,1.2630262362072244
1.2474947439692916,1.2484350269753484,1.2498696919251233,1.3372303162701429,1.2525576111767442
1.2227660203771664,1.2222536755818871,1.2310437502944842,1.3147601488232612,1.2218153282999995
1.210453614308499,1.213189604380168,1.2188186917081478,1.3052246862836183,1.2129129439359532
1.200246845977381,1.2038011615304276,1.2041443996783345,1.2884381559491158,1.2039213875820862
1.203470486383885,1.2055351894535125,1.2143589236959815,1.2887921863421796,1.2028608331270516
1.1869262082874776,1.1836071994435042,1.1961486140079798,1.263889954034239,1.186846885541454
1.178346373550594,1.1798385053966194,1.183860433185473,1.258035258371383,1.1735361032467335
1.1764182980265467,1.17792744086124,1.1825619215704501,1.24994260141626,1.1742912194225936
1.1675667445361615,1.1681531077250837,1.1776771264895798,1.245983311869204,1.1627230183035135
1.1643218895513563,1.169383562579751,1.1742645031679422,1.2443246217258275,1.1651388756837693
1.158163764020428,1.1570723614469172,1.1646191789302978,1.2295674677751958,1.1499840619042516
1.1494605250377208,1.1501872919872402,1.1533679411280902,1.219794040452689,1.144584926888347
1.1478938739746807,1.1468932821974158,1.1568377163633703,1.2088230301439762,1.1390590289700777
1.1452331728301943,1.1346758848894387,1.148239776454866,1.2119663869775832,1.1331900530774148
1.1366508719511328,1.1399656843394042,1.150382401589304,1.2049016699939965,1.1321093171928078
1.1348379953112453,1.129018208347261,1.1469873191881925,1.1980230116844175,1.1282608500588684
1.132706215251237,1.1281013277266174,1.1404777229391039,1.1924333030357954,1.122147899111733
1.1288831658940761,1.122580766500905,1.1395362075790763,1.184413812868297,1.1174790265318006
1.119652567123994,1.1181566780526189,1.1299638682883233,1.1884918077476323,1.113082842165604
1.1246689519006758,1.1201616553310305,1.1323260544706135,1.1805142456106843,1.1128246400039645
1.1181394133344291,1.1144531558174642,1.126008575456217,1.1800531430728731,1.107680961722508
1.1205289936903864,1.1138226879853754,1.1307042798865585,1.1736430940032005,1.1076114652026445
1.1178326810430737,1.1145801699534057,1.1312930128909648,1.1676694798469545,1.108175663128495
1.113634804682806,1.112450852273032,1.1256019590049982,1.166130935382098,1.1009474913869055
1.1107705674227326,1.1046788828633725,1.1229937277268618,1.1585213141329587,1.101973983021453
1.100940195126459,1.0985993773397058,1.1135797620844097,1.1596491472609343,1.0962945349141955
1.105593537762761,1.1029644431732597,1.1162841558270158,1.1518161296658218,1.0950143479090184
1.101901986133307,1.0976613853964954,1.1102314434945586,1.1562061015702783,1.0933564839046448
1.0985529255494477,1.094554213974625,1.1088734876178206,1.1494617350399492,1.0898365337215363
1.097587656965479,1.0959085290040818,1.1112038685753942,1.1445149895176292,1.0897802619170398
1.0967149548977613,1.0949906878639013,1.1094302227441222,1.1474836806580424,1.0887642444390804
1.0989928466174752,1.097720209835097,1.1119067426119,1.1376582570560276,1.0905563426762819
1.0994947489444167,1.0944498283322899,1.1109716634731739,1.1383111876435579,1.0906471130345017
1.0901643667835743,1.086090693101287,1.104923697467893,1.136479066684842,1.077454457357526
1.0930436782725155,1.08783316064626,1.1017083426844327,1.1314312778785827,1.0820268289372326
1.0932426604162901,1.0874080141913145,1.1034427829645574,1.130073406510055,1.0841148437652737
1.0946774973347784,1.0868023629579695,1.102722605280578,1.127873101979494,1.0830945530440657
1.0889147421717644,1.08565763595514,1.0994085409864782,1.1190411485917866,1.0794996889680624
1.0893780617415907,1.0825133896898478,1.0995182321500034,1.1219289613887666,1.0800411714799703
1.08646746234037,1.0800347125716505,1.0979777734540401,1.1208441914990543,1.0781402062810959
1.0846572611574081,1.080109716327861,1.0972614809218793,1.118636830933392,1.0763693200331181
1.0839409612026065,1.079193086968735,1.0954266532137988,1.1175728198885917,1.074412803761661
1.0855693319439887,1.0803418498113753,1.0965003545302898,1.1087619506381452,1.0749940763693302
1.0855082149617374,1.0796166372764857,1.0976692782249302,1.1139360256493092,1.0734625669103117
1.0850979764945803,1.0781465661339462,1.0984048053249718,1.107744153495878,1.0736958342883738
1.0849191852100195,1.078618259783834,1.096435918137431,1.1069424432516097,1.074439851315692
1.0837873005773873,1.0761940980423241,1.0935648993123324,1.1104340228997172,1.0709938607364893
1.0839420515205709,1.0748449053242803,1.095211155731231,1.1110325508378447,1.0712427532300353
1.080634475592524,1.072041459362954,1.0913022274151445,1.1069327384606003,1.0697673680540174
1.0805390456784516,1.0696683225221935,1.0887941016443075,1.1042805354110896,1.0661761932447553
1.0828815337829292,1.0712243823893368,1.0904344078339638,1.1035810649767517,1.0691092884726823
1.0822290959674867,1.0756251614727081,1.0927917542215435,1.1056148338131606,1.0722329685743899
1.0807820107322186,1.0687359635159372,1.0865894632320852,1.1017496398836373,1.0674195168726146
1.0825447923503817,1.0732381230406463,1.0909102498460563,1.1068699009157716,1.0723900733701883
1.0878785309102386,1.077829481754452,1.0960016195662319,1.1031864643655718,1.0753385117743164
1.0806851008161902,1.069116413751617,1.0860402230825272,1.1009686633758249,1.0674934204760937
1.085946838827804,1.07505238879472,1.0954501824919134,1.092560499124229,1.0725568219833075


==> plots/data/speech_loss_p10.csv <==
DecentralizedKD_PS,DecentralizedA2KD,DecentralizedKD,FedKD,SpadeKD
0.43619386218488215,0.43619386218488215,0.43619386218488215,0.6941314780712128,0.43619386218488215
0.4188253804296256,0.4379058998823166,0.42852519527077676,0.6077218227088452,0.4145990711450577
0.4235056856274605,0.41664814978837966,0.43447242118418217,0.6007060693204404,0.4177790237218142
0.45452338226139544,0.45937361091375345,0.4577388966083527,0.5955701547861099,0.45561142556369305
0.376294515915215,0.3941890489682555,0.3749084778502583,0.5696246944367885,0.3759161433950066
0.4029133903235197,0.40080961208790544,0.4021809523925185,0.5711762480437756,0.39583985053002835
0.3958407448977232,0.3947611659765244,0.3902173588424921,0.5760991068184377,0.3844794074445963
0.41138158068060876,0.4079696068912745,0.4143103981018067,0.5440108179301024,0.39067284248769285
0.3896445537358522,0.3813487260788679,0.3960894774645567,0.5279852797091007,0.38331988427788016
0.384489574432373,0.38720641657710086,0.3973879992961884,0.5340100054442883,0.3753969869762659
0.40842852085828785,0.4093893777579069,0.4277051993459463,0.5375361723452807,0.395519058033824
0.41795725978910925,0.4181982762366533,0.43160631969571117,0.5341044828295708,0.40747046105563645
0.406809087768197,0.39683277957141394,0.4165767958015204,0.5560494337975979,0.38453082323074345
0.3841537946090102,0.3683846342936158,0.38687368590384724,0.5246174471080304,0.35299616105854514
0.38090554300695656,0.3650339954346419,0.38476642154157165,0.5103402314335108,0.36180589634925125
0.39321925003081554,0.3788697209954262,0.3933749743178487,0.5237385705113412,0.3749280746653676
0.397280938141048,0.38035553589463234,0.40543366715312007,0.5343333774805069,0.3701154940575361
0.39862361829727894,0.36835531480610373,0.4064003215357661,0.517055566906929,0.3731629969924688
0.40080796860158446,0.38090314030647276,0.41143915161490446,0.5042441192269325,0.39143050722777845
0.38519471511244774,0.3810289776325226,0.40186930947005745,0.5139941541105509,0.3685053849965333
0.38031292632222174,0.3548049477115274,0.38090754523873327,0.49811508417129513,0.35015471979975693
0.3754513392224908,0.3423325811326504,0.37443863335996863,0.5145946975052358,0.34872465882450343
0.40693689160048957,0.3932759439945221,0.4251639910787344,0.5151475071907043,0.39049971565604213
0.3589223043620586,0.3373941234126687,0.3752495860308409,0.49052150286734103,0.33155683368444444
0.37338141262531277,0.34824757788330324,0.3757629568874836,0.48094933725893496,0.34139041382819413
0.3582577950879931,0.3392467004805803,0.3709912095591426,0.5011234782636167,0.3333235715329647
0.3874536672979593,0.34937308587133875,0.37952095560729504,0.5131284992396832,0.35122184485197067
0.37913938984274864,0.34705557756125927,0.3953580836951732,0.5119326215982437,0.3431835965439677
0.37047042511403555,0.34271486051380634,0.37024302363395695,0.5012418374419213,0.3313024660944939
0.38342104047536846,0.35396800726652144,0.4003323885053396,0.5044670636951925,0.3549708627164364
0.37837330579757694,0.3378675551712512,0.3896372667700052,0.49939540430903434,0.3430269033461809
0.36414726249873636,0.33919466473162174,0.3737049478292465,0.4643546357750893,0.32961919862776995
0.3811179052293301,0.3471654637902975,0.38123368788510564,0.4777067052572965,0.3513469590991735
0.36961694151163094,0.3489959850534797,0.38953381702303885,0.47481896273791796,0.3503153173252941
0.37833724051713946,0.3350640611723065,0.382890361621976,0.4728541326522827,0.3478858083114028
0.37327694810926915,0.3437736231461167,0.38171631917357446,0.4638256013393402,0.34880660347640513
0.3821255573630333,0.35097723014652726,0.39474308498203753,0.46553744487464427,0.3509389282763004
0.36137718141078945,0.3431674499809742,0.38843535393476486,0.4617784285545349,0.3325327939167619
0.35171991273760794,0.3155535409972071,0.35894091926515104,0.494936218559742,0.31706504367291927
0.39860416516661645,0.35593875013291837,0.4114500619471073,0.4598927263170481,0.35669138237833975
0.3726650136709213,0.340967552550137,0.3812927506864071,0.4662416110187769,0.34238522723317144
0.3749535401910543,0.34110814779996873,0.40102595843374733,0.46311476506292826,0.3457321062684059
0.3681821542978287,0.34556459676474327,0.386926034912467,0.46661757782101637,0.34861225124448547
0.3546148683130741,0.3408429077267646,0.3754273692145943,0.4522784896939993,0.33590839788317683
0.3636010167747736,0.32337014228105543,0.3690486918389797,0.47416823253035545,0.32442181486636396
0.368087416216731,0.34557808704674237,0.38035731166601183,0.4650566244125366,0.3513612486422062
0.37143507599830633,0.3381639163196087,0.3842045751214027,0.4567299837619066,0.31770913794636724
0.36489247351884835,0.3388934119045734,0.3848256013542414,0.4446486186236143,0.3220400372892618
0.3870325618237257,0.3540664613246918,0.39646220937371257,0.4557704500108957,0.3418111944571137
0.3654289343208075,0.3288187381997704,0.37938215836882594,0.43016537502408025,0.3167984838783741
0.38928645983338356,0.3584817162156105,0.40245173647999766,0.4424252727627754,0.3329400209337473
0.36770965501666064,0.3481194232404232,0.38934411548078063,0.4512876605987549,0.3335768187046051
0.3875801377743483,0.3465809829533099,0.3943485926836729,0.4206759949028491,0.33418706182390456
0.39475564114749434,0.34402380853891373,0.3982142916321754,0.435063806399703,0.3471218692883849
0.38603383623063564,0.34684332817792896,0.40316940590739253,0.41914808630943307,0.3271262211352587
0.40038451381027695,0.35343042280524967,0.39529819101095204,0.4424962645024061,0.34762209627777335
0.38655905425548553,0.3378176952898503,0.3846391306817532,0.43609469801187517,0.336253225132823
0.39993557982146744,0.35250166058540344,0.4152454852312803,0.43695866301655767,0.36663650870323183
0.4028554172813892,0.36451781421899804,0.41401240013539786,0.4402964115887881,0.361917773373425
0.38318056508898735,0.3521282470226288,0.39343584716320035,0.44481073766946794,0.34864277027547363


==> plots/data/speech_loss_p90.csv <==
DecentralizedKD_PS,DecentralizedA2KD,DecentralizedKD,FedKD,SpadeKD
2.149273860454559,2.149273860454559,2.149273860454559,2.1384852480888368,2.149273860454559
2.0897204649448398,2.0426391625404365,2.0764404308795923,2.08352095246315,2.049173398017883
2.029750654101372,2.0559465622901922,2.046770217418671,2.0567427039146424,2.0452454936504365
2.0480856680870057,2.012645789384842,2.0107860386371614,2.0641030037403105,2.032430949807167
1.9777337050437929,1.9802022671699526,2.029483830928803,1.983075488805771,1.9975773817300797
1.9414636003971104,1.9914944434165958,1.9793450343608856,2.0246041971445083,1.9506959593296052
1.9595291054248811,2.018732402324676,1.9531668734550476,2.015062242746353,1.9916385757923123
1.987074851989746,1.994393235445023,2.0057367205619814,2.010722645521164,1.9879738068580628
1.969743493795395,1.929279228448868,2.0066072058677675,1.9719869840145112,1.9742190900444985
1.9286569428443912,1.9649774599075318,1.9275780630111694,1.9693934094905856,1.9210809540748595
1.9634975695610049,1.9508012247085573,1.9243534624576568,1.9474160575866701,1.9274479484558107
1.8730542385578162,1.9249795174598696,1.9420739483833311,1.9653467047214512,1.9286251962184906
1.915991566181183,1.928052415847778,1.9110097694396972,1.9511270487308505,1.93767772436142
1.941651077270508,1.9099853849411013,1.9098133003711701,1.9823070776462557,1.8978119432926177
1.893179271221161,1.8898692119121556,1.8969785964488985,1.9363870930671692,1.8919326925277713
1.899339112043381,1.931234484910965,1.898250356912613,1.9060698103904723,1.902539280653
1.9006678295135502,1.8855692255496979,1.862674598693848,1.8903874886035923,1.8845816516876224
1.855054964721203,1.8801327070593836,1.87386713385582,1.9168492269515993,1.8916962903738024
1.8519396710395815,1.8814138671755791,1.8930007207393647,1.885606737136841,1.8777064788341522
1.860444177389145,1.8891383183002475,1.875166838169098,1.8721632421016696,1.8733629322052003
1.8704653656482697,1.86566125035286,1.8747560966014862,1.8550171518325809,1.8683538556098942
1.8375047481060025,1.8763877582550053,1.8638202643394473,1.8705479562282563,1.871988536119461
1.849683859348297,1.8591208016872407,1.8518246781826022,1.8804894161224368,1.8551126444339754
1.854278054237366,1.8721589159965515,1.8549182760715486,1.8543970692157745,1.858746581077576
1.853401983976364,1.8529389560222629,1.8490069508552551,1.8651845979690553,1.8493322300910955
1.8595086061954498,1.878420556783676,1.8504033195972442,1.8617121696472168,1.8506717598438265
1.8598813831806182,1.8651691603660585,1.8312827873229982,1.8813669294118882,1.845016568899155
1.8415629637241362,1.8509978771209716,1.8455689996480942,1.864287749528885,1.8568283390998843
1.8301933360099796,1.8619102799892429,1.8424984192848206,1.8573742318153381,1.8626353085041045
1.8248738479614257,1.8476262462139132,1.8233163321018218,1.8657935345172885,1.8612803602218626
1.8328785967826846,1.844759510755539,1.8340267634391787,1.8685412216186523,1.848883262872696
1.8208385288715365,1.836958256959915,1.824637188911438,1.8548284769058228,1.8430822479724884
1.8119283103942874,1.8413444697856907,1.8176145827770234,1.8676281404495239,1.8446644580364229
1.8144614708423614,1.8377639472484588,1.8133871316909793,1.8444415748119358,1.8365454351902006
1.8180306196212768,1.8357534790039065,1.8059990441799165,1.8451055407524113,1.8395964801311493
1.8237174355983736,1.8357508575916293,1.8179297697544101,1.8333965826034546,1.8401434195041655
1.8237701237201691,1.8374800455570224,1.8018024170398714,1.8619288051128386,1.8384011507034306
1.828283166885376,1.8329187738895416,1.8018831253051761,1.838850644826889,1.8337507402896882
1.8298538410663607,1.828974542617798,1.8010267603397374,1.837144716978073,1.8355719006061555
1.830695300102234,1.8337135457992553,1.8100599944591527,1.8100034880638123,1.8334957861900332
1.8240906882286072,1.8326747941970827,1.8018715965747834,1.8207635307312013,1.8344053590297702
1.818594210147858,1.8324049913883211,1.803898553848267,1.8418424713611603,1.8407173442840576
1.8189345622062683,1.8353616654872895,1.796021721363068,1.8348182988166812,1.8323509192466738
1.8154698765277868,1.837479441165924,1.8004404532909395,1.8559026205539706,1.8280438029766084
1.8246594643592833,1.8330611681938174,1.801671453714371,1.8374555742740633,1.827281950712204
1.8206408500671387,1.8360039770603183,1.7987903380393984,1.82982498049736,1.8283904898166656
1.8253580510616303,1.835458152294159,1.8044675695896149,1.8173550903797149,1.8287171387672423
1.8262585830688476,1.828770838975906,1.8102953028678896,1.8281031167507173,1.8275057363510132
1.8273599672317506,1.8230912244319917,1.8022928607463835,1.8142672526836392,1.8340434384346007
1.8299072456359866,1.8243763732910157,1.8013758993148805,1.8495868277549747,1.834644644260407
1.8265020883083345,1.8172720932960513,1.806354560852051,1.8389106059074405,1.8308055841922761
1.8281955659389495,1.8270985382795335,1.8107985988259316,1.799858819246292,1.8323905539512633
1.8250187814235688,1.8218143332004548,1.7995475506782532,1.8167618763446807,1.8352403509616853
1.8293297171592713,1.824065012931824,1.8037184739112853,1.8261889308691028,1.8359999704360963
1.826859990358353,1.8255051803588866,1.8035859155654907,1.8279037213325502,1.8380179500579836
1.8277980983257294,1.8202434682846071,1.8063750481605532,1.8309263616800309,1.841032465696335
1.826282618045807,1.8241191303730013,1.8088548266887667,1.8404188215732575,1.8395310091972354
1.8292296957969665,1.8197449445724492,1.8040047532320025,1.8196391713619235,1.840700478553772
1.8209485197067259,1.814801905155182,1.8079692661762237,1.8057663452625277,1.8348797607421876
1.8208694255352023,1.8261523056030273,1.8038490855693818,1.828017523288727,1.8308694207668306


==> plots/data/speech_loss_std.csv <==
DecentralizedKD_PS,DecentralizedA2KD,DecentralizedKD,FedKD,SpadeKD
0.6698947489210867,0.6698947489210867,0.6698947489210867,0.57880225600231,0.6698947489210867
0.6476670018886971,0.6383371858753714,0.6526838502951928,0.5804536055634191,0.6461256079375943
0.6391524299761524,0.6469685435543614,0.6465999095779871,0.5861587369170944,0.6444604837189921
0.6330742513713188,0.6283390102983292,0.6329005416071498,0.5760463957519173,0.6304543477661702
0.6191892464541702,0.617756860838381,0.6262636743594084,0.5664691888398506,0.6238167326797764
0.6142851883979793,0.6218931668031698,0.6237651609454419,0.57103740566461,0.6239132659957098
0.6100420148875143,0.6222528478314194,0.6159499635455914,0.5670863736683676,0.6228387677229016
0.6187882724171732,0.6297436098676742,0.6203777405784364,0.5736685788097041,0.6262648951291976
0.6039894522861313,0.6126326309820793,0.6060101200880477,0.56599979640433,0.6181597893091083
0.6019315708779495,0.6114274573171039,0.5977724593482403,0.5588654732585476,0.6107336289522586
0.6042934166358144,0.6118067087317283,0.5984725629353804,0.5631693257562149,0.6150351022047433
0.590312592352671,0.6038659073312911,0.5941042066715293,0.5619761646919058,0.6084582405948795
0.5892132769486391,0.6051671876512743,0.5922281868956416,0.5612238316727767,0.6082787863310111
0.5944872129465936,0.6028029367951632,0.5909983596338362,0.5636202916956469,0.6049860088387236
0.5916248163057666,0.608632989382363,0.5875584709727241,0.5588794571237001,0.6079616706033597
0.5895028581147955,0.60622146695546,0.586723829680586,0.553655324069841,0.6024763013820398
0.5898043731754166,0.6006619609016506,0.5833814270005414,0.553362688940265,0.6013948271793221
0.5784107391332193,0.6017162864180758,0.5822399352458497,0.5575078263249045,0.6004688709350317
0.580445910770848,0.5986960820129026,0.5831330827379658,0.5563908059944697,0.6026333370325704
0.5777760984500396,0.5969472432154426,0.5761627782918473,0.5533855750379326,0.5976146015648757
0.578417324278178,0.5978763959771326,0.5814489292781788,0.5500461326752373,0.5984013585526535
0.5739478494438698,0.6005015353155466,0.5753966182368665,0.5542082776359797,0.6004256182662602
0.5733033175205076,0.5928077927647777,0.5721602721535632,0.5514141293508884,0.5961470399675997
0.5793647139231382,0.601467342528687,0.5779661205766637,0.5475834864453736,0.6042353762358389
0.5744813773510029,0.5924590865996584,0.5707920256625169,0.5486156301007918,0.5946977661264542
0.574171542182451,0.5942787041546671,0.57285671330334,0.5442493932087419,0.5948634339639746
0.5776768855805932,0.5980957812783705,0.5732533265048498,0.5457547599513064,0.5979740168183436
0.5762037515049914,0.597349069061288,0.5728306963804244,0.5513397663748612,0.5979172003144512
0.5744555023772839,0.5963922349147704,0.5711614563343266,0.5488362594387269,0.6023681016858221
0.5723918508925816,0.5923908612254921,0.5655631906044809,0.5486805884242834,0.5948764854625047
0.5730606794327143,0.5932227240160659,0.5681617466278672,0.5483608570249126,0.6013488950105192
0.5760751320923785,0.5950297865310865,0.5679725850975983,0.5470248769985901,0.5998036884285216
0.5708157013805002,0.5934772698756746,0.5642220953170415,0.54929866146471,0.5961341141006896
0.5706035033955386,0.5926623261644463,0.5628723224963542,0.5491132845525818,0.5928230372854074
0.5688702400163312,0.5930918989785084,0.5627567941281564,0.5469810157576477,0.5945391706418504
0.5678891449785958,0.5912799854219934,0.5628067647301491,0.5478289703470365,0.5936210209421159
0.5732597207781444,0.5931291690443499,0.5649084137615403,0.558295219835395,0.5963877099650763
0.5723611909260349,0.5929764382820336,0.5619302809591784,0.5474504948476742,0.5977023665695161
0.5733770782030504,0.5934602178818305,0.5631433308885627,0.5430791521791578,0.5969313849084722
0.5673106467174553,0.5905093904716572,0.5583689647323716,0.5513809498462316,0.5936701309207788
0.5697077212873507,0.592096762607784,0.5605310316392138,0.5493162264083946,0.6002203266001678
0.5670977758865863,0.5904171957721722,0.558950247903826,0.5526985096073886,0.596734575639043
0.5672646368845116,0.5908770386956089,0.5605108679022412,0.5483178601730717,0.5977947928031021
0.5687045350044659,0.5927847099325514,0.5621887599669411,0.5484086542063523,0.5997526112740127
0.5674361040788486,0.5923203676260324,0.5616114542453504,0.5533152692362263,0.5973736992245178
0.5651347171927927,0.5916926912156628,0.5590697855048382,0.5507677517395421,0.5970489866939752
0.5646587327976688,0.5892558133079315,0.5581760704274128,0.5504274276065472,0.5968124907316971
0.5619457223479276,0.5887943075616926,0.5558967966201236,0.5576121487989182,0.5968482007474922
0.5630773027940467,0.5898052361279645,0.5569006681214852,0.5520430583367635,0.5983758200733016
0.5648140910261266,0.5901222218626064,0.558587218782793,0.5614648641944758,0.6003288979169522
0.5646747034447019,0.5900763012525807,0.5581181117545416,0.5611640335170319,0.59988476041746
0.5654619591187235,0.5903608543847171,0.5592369518459676,0.5546907058870156,0.6007771269305368
0.5647062275774869,0.5911505115314469,0.5582598407016979,0.5582258571101257,0.6019505993113924
0.5612720909790163,0.5879064799589767,0.5543827908079887,0.5599849300550688,0.5976388724907177
0.5624068573865002,0.5911347603071677,0.5555796909151998,0.5692770149536128,0.6007102473367351
0.5620612661094148,0.5914397075191111,0.5570506383743377,0.5589365218959921,0.6011546701332762
0.5624642971539314,0.5897968345807201,0.5541670141472219,0.561693606227256,0.5998262429077484
0.5583438627785378,0.5887591421176942,0.5506466930526461,0.5567345403236617,0.5961435253154799
0.5610951602171339,0.5900816783072866,0.5523999331843266,0.5643871201834884,0.5980141468542969
0.5589327316067437,0.5868556509360529,0.5521900982001585,0.5652153079681459,0.5965782021673077

